An explicit divergence-free DG method for incompressible flow

We present an explicit divergence-free DG method for incompressible flow based on velocity formulation only. A globally divergence-free finite element space is used for the velocity field, and the pressure field is eliminated from the equations by design. The resulting ODE system can be discretized using any explicit time stepping methods. We use the third order strong-stability preserving Runge-Kutta method in our numerical experiments. Our spatial discretization produces the {\it identical} velocity field as the divergence-conforming DG method of [Cockburn et al., JSC 2007(31), pp.61-73] based on a velocity-pressure formulation, when the same DG operators are used for the convective and viscous parts. Due to the global nature of the divergence-free constraint, there exist no local bases for our finite element space. We present a key result on the efficient implementation of the scheme by identifying the equivalence of the (dense) mass matrix inversion of the globally divergence-free finite element space to a standard (hybrid-)mixed Poisson solver. Hence, in each time step, a (hybrid-)mixed Poisson solver is used, which reflects the global nature of the incompressibility condition. Since we treat viscosity explicitly for the Navier-Stokes equation, our method shall be best suited for unsteady high-Reynolds number flows so that the CFL constraint is not too restrictive.

==> data.csv <==
0.000000 0.482212 37.633099
10.000000 0.482116 37.318809
20.000000 0.482021 35.178133
30.000000 0.481932 33.335220
40.000000 0.481848 32.669274
50.000000 0.481765 31.097998
60.000000 0.481686 29.070139
70.000000 0.481612 27.903732
80.000000 0.481541 27.218663
90.000000 0.481472 26.907790
100.000000 0.481403 26.718094
110.000000 0.481335 26.564630
120.000000 0.481267 26.456791
130.000000 0.481200 26.290562
140.000000 0.481133 26.116247
150.000000 0.481066 25.658077
160.000000 0.481001 24.513863
170.000000 0.480938 23.408351
180.000000 0.480879 22.629211
190.000000 0.480821 22.071924
200.000000 0.480765 21.672436
210.000000 0.480710 21.343046
220.000000 0.480656 21.109984
230.000000 0.480602 20.930989
240.000000 0.480549 20.777832
250.000000 0.480496 20.671566
260.000000 0.480443 20.589935
270.000000 0.480391 20.524839
280.000000 0.480338 20.461997
290.000000 0.480286 20.408791
300.000000 0.480234 20.362706
310.000000 0.480182 20.322077
320.000000 0.480130 20.283658
330.000000 0.480079 20.249074
340.000000 0.480027 20.216795
350.000000 0.479976 20.184994
360.000000 0.479924 20.154497
370.000000 0.479873 20.123389
380.000000 0.479821 20.095456
390.000000 0.479770 20.068461
400.000000 0.479719 20.040744


==> dsp3c.csv <==
0.000000 34.263980 80.071255
0.094340 34.263980 80.083705
0.188679 34.263980 80.085254
0.283019 34.263980 80.089704
0.377358 34.263980 80.094114
0.471698 34.263979 80.096608
0.566038 34.263979 80.098027
0.660377 34.263979 80.099796
0.754717 34.263979 80.101927
0.849057 34.263979 80.103900
0.943396 34.263979 80.105845
1.037736 34.263979 80.107392
1.132075 34.263979 80.108368
1.226415 34.263979 80.108822
1.320755 34.263979 80.108780
1.415094 34.263979 80.108150
1.509434 34.263978 80.107256
1.603774 34.263978 80.106476
1.698113 34.263978 80.105747
1.792453 34.263978 80.104962
1.886792 34.263978 80.104182
1.981132 34.263978 80.103731
2.075472 34.263978 80.103919
2.169811 34.263978 80.104621
2.264151 34.263977 80.105805
2.358491 34.263977 80.107213
2.452830 34.263977 80.108371
2.547170 34.263977 80.108666
2.641509 34.263976 80.108341
2.735849 34.263976 80.107636
2.830189 34.263976 80.105771
2.924528 34.263975 80.102314
3.018868 34.263975 80.097619
3.113208 34.263975 80.093519
3.207547 34.263974 80.093131
3.301887 34.263974 80.099295
3.396226 34.263973 80.112008
3.490566 34.263972 80.125482
3.584906 34.263970 80.132041
3.679245 34.263969 80.127932
3.773585 34.263967 80.120921
3.867925 34.263966 80.126733
3.962264 34.263963 80.148301
4.056604 34.263960 80.162179
4.150943 34.263956 80.148081
4.245283 34.263952 80.128031
4.339623 34.263947 80.143135
4.433962 34.263941 80.173147
4.528302 34.263932 80.156743
4.622642 34.263924 80.129133
4.716981 34.263913 80.184167
4.811321 34.263899 80.251248
4.905660 34.263885 80.171048
5.000000 34.263869 80.106859
5.094340 34.263848 80.189993
5.188679 34.263826 80.212187
5.283019 34.263800 80.017334
5.377358 34.263775 79.946350
5.471698 34.263742 80.190945
5.566038 34.263704 80.253069
5.660377 34.263668 80.010003
5.754717 34.263626 79.866880
5.849057 34.263582 80.010282
5.943396 34.263533 80.050197
6.037736 34.263484 79.816282
6.132075 34.263433 79.645172
6.226415 34.263381 79.784858
6.320755 34.263321 79.811186
6.415094 34.263261 79.535494
6.509434 34.263201 79.329479
6.603774 34.263135 79.404803
6.698113 34.263066 79.555557
6.792453 34.262991 79.401750
6.886792 34.262913 79.108106
6.981132 34.262835 78.983038
7.075472 34.262756 78.930560
7.169811 34.262677 78.866397
7.264151 34.262588 78.796351
7.358491 34.262494 78.684053
7.452830 34.262401 78.520999
7.547170 34.262303 78.392258
7.641509 34.262201 78.327241
7.735849 34.262097 78.180027
7.830189 34.261990 77.919186
7.924528 34.261875 77.721311


==> dsp3f.csv <==
0.000000 34.263980 80.050750
0.023585 34.263980 80.051597
0.047170 34.263980 80.051562
0.070755 34.263980 80.051604
0.094340 34.263980 80.051742
0.117925 34.263980 80.051962
0.141509 34.263980 80.052206
0.165094 34.263980 80.052418
0.188679 34.263980 80.052580
0.212264 34.263980 80.052696
0.235849 34.263980 80.052778
0.259434 34.263980 80.052845
0.283019 34.263980 80.052908
0.306604 34.263980 80.052969
0.330189 34.263980 80.053027
0.353774 34.263980 80.053080
0.377358 34.263980 80.053129
0.400943 34.263980 80.053176
0.424528 34.263980 80.053222
0.448113 34.263980 80.053265
0.471698 34.263980 80.053302
0.495283 34.263980 80.053336
0.518868 34.263980 80.053369
0.542453 34.263980 80.053402
0.566038 34.263980 80.053437
0.589623 34.263980 80.053476
0.613208 34.263980 80.053517
0.636792 34.263980 80.053558
0.660377 34.263980 80.053597
0.683962 34.263980 80.053630
0.707547 34.263980 80.053659
0.731132 34.263980 80.053681
0.754717 34.263980 80.053698
0.778302 34.263980 80.053709
0.801887 34.263980 80.053717
0.825472 34.263980 80.053724
0.849057 34.263980 80.053729
0.872642 34.263980 80.053733
0.896226 34.263980 80.053736
0.919811 34.263980 80.053735
0.943396 34.263980 80.053731
0.966981 34.263980 80.053721
0.990566 34.263980 80.053706
1.014151 34.263980 80.053684
1.037736 34.263980 80.053655
1.061321 34.263980 80.053618
1.084906 34.263980 80.053573
1.108491 34.263980 80.053522
1.132075 34.263980 80.053469
1.155660 34.263980 80.053416
1.179245 34.263980 80.053365
1.202830 34.263980 80.053316
1.226415 34.263980 80.053271
1.250000 34.263980 80.053227
1.273585 34.263980 80.053184
1.297170 34.263980 80.053141
1.320755 34.263980 80.053101
1.344340 34.263980 80.053064
1.367925 34.263980 80.053034
1.391509 34.263980 80.053012
1.415094 34.263980 80.052996
1.438679 34.263980 80.052986
1.462264 34.263980 80.052981
1.485849 34.263980 80.052980
1.509434 34.263980 80.052983
1.533019 34.263980 80.052988
1.556604 34.263980 80.052993
1.580189 34.263980 80.052995
1.603774 34.263980 80.052991
1.627358 34.263980 80.052980
1.650943 34.263980 80.052961
1.674528 34.263980 80.052936
1.698113 34.263980 80.052905
1.721698 34.263980 80.052868
1.745283 34.263980 80.052826
1.768868 34.263980 80.052779
1.792453 34.263980 80.052729
1.816038 34.263980 80.052678
1.839623 34.263980 80.052625
1.863208 34.263980 80.052575
1.886792 34.263980 80.052528
1.910377 34.263980 80.052482
1.933962 34.263980 80.052435
1.957547 34.263980 80.052385
1.981132 34.263980 80.052329
2.004717 34.263980 80.052267
2.028302 34.263980 80.052198
2.051887 34.263980 80.052124
2.075472 34.263980 80.052047
2.099057 34.263980 80.051969
2.122642 34.263980 80.051893
2.146226 34.263980 80.051823
2.169811 34.263980 80.051762
2.193396 34.263980 80.051711
2.216981 34.263980 80.051669
2.240566 34.263980 80.051632
2.264151 34.263980 80.051598
2.287736 34.263980 80.051564
2.311321 34.263980 80.051527
2.334906 34.263980 80.051485
2.358491 34.263980 80.051440
2.382075 34.263980 80.051393
2.405660 34.263980 80.051346
2.429245 34.263980 80.051303
2.452830 34.263980 80.051265
2.476415 34.263980 80.051236
2.500000 34.263980 80.051215
2.523585 34.263980 80.051198
2.547170 34.263980 80.051182
2.570755 34.263980 80.051163
2.594340 34.263980 80.051136
2.617925 34.263980 80.051098
2.641509 34.263980 80.051053
2.665094 34.263980 80.051002
2.688679 34.263980 80.050947
2.712264 34.263980 80.050892
2.735849 34.263980 80.050838
2.759434 34.263980 80.050783
2.783019 34.263980 80.050731
2.806604 34.263980 80.050684
2.830189 34.263980 80.050642
2.853774 34.263980 80.050609
2.877358 34.263980 80.050584
2.900943 34.263980 80.050569
2.924528 34.263980 80.050562
2.948113 34.263980 80.050559
2.971698 34.263980 80.050555
2.995283 34.263980 80.050546
3.018868 34.263980 80.050532
3.042453 34.263980 80.050516
3.066038 34.263980 80.050502
3.089623 34.263980 80.050495
3.113208 34.263980 80.050491
3.136792 34.263980 80.050487
3.160377 34.263980 80.050482
3.183962 34.263980 80.050481
3.207547 34.263980 80.050487
3.231132 34.263980 80.050504
3.254717 34.263980 80.050534
3.278302 34.263980 80.050579
3.301887 34.263980 80.050639
3.325472 34.263980 80.050714
3.349057 34.263980 80.050799
3.372642 34.263980 80.050880
3.396226 34.263980 80.050944
3.419811 34.263980 80.050989
3.443396 34.263980 80.051011
3.466981 34.263980 80.051016
3.490566 34.263980 80.051014
3.514151 34.263980 80.051015
3.537736 34.263980 80.051025
3.561321 34.263980 80.051041
3.584906 34.263980 80.051066
3.608491 34.263980 80.051106
3.632075 34.263980 80.051168
3.655660 34.263980 80.051250
3.679245 34.263980 80.051350
3.702830 34.263980 80.051463
3.726415 34.263980 80.051580
3.750000 34.263980 80.051700
3.773585 34.263980 80.051841
3.797170 34.263980 80.052005
3.820755 34.263980 80.052191
3.844340 34.263980 80.052381
3.867925 34.263980 80.052550
3.891509 34.263980 80.052664
3.915094 34.263980 80.052719
3.938679 34.263980 80.052750
3.962264 34.263980 80.052788
3.985849 34.263980 80.052850
4.009434 34.263980 80.052940
4.033019 34.263980 80.053071
4.056604 34.263980 80.053265
4.080189 34.263980 80.053518
4.103774 34.263980 80.053795
4.127358 34.263980 80.054033
4.150943 34.263980 80.054138
4.174528 34.263980 80.054076
4.198113 34.263980 80.053905
4.221698 34.263980 80.053759
4.245283 34.263980 80.053786
4.268868 34.263979 80.054066
4.292453 34.263979 80.054632
4.316038 34.263979 80.055448
4.339623 34.263979 80.056374
4.363208 34.263979 80.057177
4.386792 34.263979 80.057623
4.410377 34.263979 80.057566
4.433962 34.263979 80.057084
4.457547 34.263979 80.056435
4.481132 34.263979 80.055979
4.504717 34.263979 80.056044
4.528302 34.263979 80.056746
4.551887 34.263979 80.058021
4.575472 34.263979 80.059650
4.599057 34.263979 80.061309
4.622642 34.263979 80.062592
4.646226 34.263979 80.063193
4.669811 34.263979 80.063128
4.693396 34.263979 80.062704
4.716981 34.263979 80.062419
4.740566 34.263979 80.062716
4.764151 34.263979 80.063770
4.787736 34.263979 80.065423
4.811321 34.263978 80.067219
4.834906 34.263978 80.068574
4.858491 34.263978 80.069075
4.882075 34.263978 80.068752
4.905660 34.263978 80.068116
4.929245 34.263978 80.067940
4.952830 34.263978 80.068889
4.976415 34.263978 80.071179
5.000000 34.263978 80.074313
5.023585 34.263977 80.077157
5.047170 34.263977 80.078556
5.070755 34.263977 80.078041
5.094340 34.263977 80.076079
5.117925 34.263977 80.073875
5.141509 34.263977 80.072671
5.165094 34.263976 80.073169
5.188679 34.263976 80.075161
5.212264 34.263976 80.077522
5.235849 34.263976 80.078683
5.259434 34.263976 80.077679
5.283019 34.263975 80.074815
5.306604 34.263975 80.071590
5.330189 34.263975 80.069950
5.353774 34.263975 80.071125
5.377358 34.263974 80.074782
5.400943 34.263974 80.079145
5.424528 34.263974 80.082290
5.448113 34.263973 80.083285
5.471698 34.263973 80.082600
5.495283 34.263973 80.081570
5.518868 34.263972 80.081907
5.542453 34.263972 80.085113
5.566038 34.263971 80.090715
5.589623 34.263971 80.095462
5.613208 34.263971 80.095464
5.636792 34.263970 80.089582
5.660377 34.263970 80.080240
5.683962 34.263969 80.071737
5.707547 34.263969 80.068252
5.731132 34.263968 80.072255
5.754717 34.263968 80.082577
5.778302 34.263967 80.093692
5.801887 34.263966 80.098510
5.825472 34.263966 80.093332
5.849057 34.263965 80.080069
5.872642 34.263965 80.064119
5.896226 34.263964 80.051562
5.919811 34.263963 80.047473
5.943396 34.263963 80.054165
5.966981 34.263962 80.069062
5.990566 34.263961 80.085038
6.014151 34.263961 80.094487
6.037736 34.263960 80.093709
6.061321 34.263959 80.084118
6.084906 34.263958 80.070278
6.108491 34.263957 80.057934
6.132075 34.263957 80.052538
6.155660 34.263956 80.057032
6.179245 34.263955 80.069799
6.202830 34.263954 80.084894
6.226415 34.263953 80.094847
6.250000 34.263952 80.094159
6.273585 34.263951 80.081861
6.297170 34.263950 80.062084
6.320755 34.263949 80.042811
6.344340 34.263948 80.032288
6.367925 34.263947 80.034718
6.391509 34.263946 80.048238
6.415094 34.263944 80.065878
6.438679 34.263943 80.078352
6.462264 34.263942 80.077956
6.485849 34.263941 80.062152
6.509434 34.263939 80.035320
6.533019 34.263938 80.007511
6.556604 34.263937 79.990083
6.580189 34.263936 79.990320
6.603774 34.263934 80.007286
6.627358 34.263933 80.031721
6.650943 34.263931 80.051079
6.674528 34.263930 80.056584
6.698113 34.263928 80.047008
6.721698 34.263927 80.027565
6.745283 34.263925 80.005862
6.768868 34.263923 79.988067
6.792453 34.263922 79.976913
6.816038 34.263920 79.971586
6.839623 34.263918 79.969543
6.863208 34.263917 79.968953
6.886792 34.263915 79.969740
6.910377 34.263913 79.972758
6.933962 34.263911 79.977952
6.957547 34.263909 79.983051
6.981132 34.263907 79.983950
7.004717 34.263905 79.976636
7.028302 34.263903 79.959961
7.051887 34.263900 79.937244
7.075472 34.263898 79.915016
7.099057 34.263896 79.899953
7.122642 34.263894 79.894966
7.146226 34.263892 79.897563
7.169811 34.263889 79.901850
7.193396 34.263887 79.902972
7.216981 34.263884 79.900199
7.240566 34.263882 79.896033
7.264151 34.263880 79.892800
7.287736 34.263877 79.889968
7.311321 34.263875 79.884460
7.334906 34.263872 79.873769
7.358491 34.263869 79.858522
7.382075 34.263867 79.842324
7.405660 34.263864 79.828980
7.429245 34.263861 79.819615
7.452830 34.263858 79.811793
7.476415 34.263855 79.800971
7.500000 34.263853 79.783798
7.523585 34.263850 79.760930
7.547170 34.263847 79.737142
7.570755 34.263844 79.718559
7.594340 34.263841 79.708573
7.617925 34.263837 79.705573
7.641509 34.263834 79.703799
7.665094 34.263831 79.696820
7.688679 34.263827 79.681025
7.712264 34.263824 79.657146
7.735849 34.263821 79.629341
7.759434 34.263817 79.602682
7.783019 34.263814 79.580963
7.806604 34.263811 79.565683
7.830189 34.263808 79.556244
7.853774 34.263804 79.551003
7.877358 34.263801 79.548174
7.900943 34.263797 79.546345
7.924528 34.263794 79.544154
7.948113 34.263790 79.539860
7.971698 34.263787 79.531684
7.995283 34.263783 79.518713


==> ref.csv <==
# physical_time	scaled_time	kinetic_energy	enstrophy	palinstrophy	div_u_h
0	0.0	0.48221164950179	37.63382690834797	95219.18091727483	9.141423511881706e-13
0.03571428571428571	1.0	0.48220205217173784	37.60951662700499	95553.98482027314	2.5712403217363186e-14
0.07142857142857142	2.0	0.4821924610366517	37.584988343379386	96923.8139380549	2.60002466452465e-14
0.10714285714285714	3.0	0.48218287622189016	37.55996567594167	99468.96675735027	2.6486001209162944e-14
0.14285714285714285	4.0	0.48217329790862884	37.534120784575805	103419.66606485214	2.6924211714438486e-14
0.17857142857142855	5.0	0.4821637263698137	37.507032951228965	109370.59127160143	2.726140711521648e-14
0.21428571428571427	6.0	0.48215416202672434	37.47804428156113	118586.87284444021	2.7377134607005496e-14
0.24999999999999997	7.0	0.4821446055210702	37.446065607016195	133356.61132524305	2.761150456254728e-14
0.2857142857142857	8.0	0.48213505781248556	37.40921389447204	157594.90893683364	2.8069469464192422e-14
0.3214285714285714	9.0	0.4821255204014459	37.36433673383476	197455.59666837702	2.891867347816331e-14
0.3571428571428571	10.0	0.48211599581814835	37.30621615733855	263195.6607459576	2.926167073023426e-14
0.3928571428571428	10.999999999999998	0.48210648835887343	37.22701955471223	364276.04828069423	2.9246262906627015e-14
0.42857142857142855	12.0	0.4820970046612804	37.117858393228055	495393.9739662216	2.915628341629888e-14
0.46428571428571425	13.0	0.48208755323276525	36.97428163873223	627579.5151063771	2.8892252724921326e-14
0.49999999999999994	14.0	0.48207814261928716	36.79978608459349	733202.6467404334	2.900505474878347e-14
0.5357142857142857	15.0	0.4820687796503085	36.60265394916413	804770.4618371793	2.9220014669911717e-14
0.5714285714285714	16.0	0.48205946887087553	36.392228014410186	839471.8766408452	2.909859905837594e-14
0.6071428571428571	17.0	0.4820502125534075	36.17703774445529	841993.2876965441	2.910833436403708e-14
0.6428571428571428	18.0	0.48204101084072043	35.9656358764528	810919.4673578448	2.9142893758263426e-14
0.6785714285714285	19.0	0.4820318618692712	35.764062477047446	771840.5749072471	2.896926644488628e-14
0.7142857142857142	20.0	0.48202276321478477	35.57034479957958	753640.6764834072	2.931092607695676e-14
0.7499999999999999	20.999999999999996	0.4820137137674306	35.37765611512817	761395.9553958317	2.9318202136666343e-14
0.7857142857142856	21.999999999999996	0.4820047138934441	35.18163692015699	777852.1385368899	2.989348546117519e-14
0.8214285714285713	22.999999999999996	0.48199576460237586	34.981718998304615	788578.5907387128	3.026679802265931e-14
0.8571428571428571	24.0	0.4819868665439781	34.781664995142684	777820.1684732503	3.0681005844481535e-14
0.8928571428571428	25.0	0.4819780189184647	34.58879846558987	733170.1718989373	3.0931573160354604e-14
0.9285714285714285	26.0	0.4819692189405972	34.40977771585443	668961.9935018816	3.1320111452673023e-14
0.9642857142857142	27.0	0.4819604626041821	34.24892011925009	592191.0566125832	3.188392676897018e-14
0.9999999999999999	28.0	0.4819517453279587	34.10554371192893	539690.5365105896	3.2621078279589735e-14
1.0357142857142856	28.999999999999996	0.48194306388246944	33.971631286701765	516190.9531339883	3.4607014708424335e-14
1.0714285714285714	30.0	0.48193441643890567	33.84485381538564	482160.1793012228	3.779147186583166e-14
1.107142857142857	30.999999999999996	0.48192580062165213	33.72698749303814	445097.2730963438	4.115741109469248e-14
1.1428571428571428	32.0	0.4819172135740692	33.61889162376559	402680.52784756495	4.057881558337827e-14
1.1785714285714284	33.0	0.48190865186730575	33.52141187612977	366426.4759887838	3.525083024527129e-14
1.2142857142857142	34.0	0.48190011250212705	33.43092262409382	347117.48108681815	3.28468755325918e-14
1.2499999999999998	34.99999999999999	0.48189159385907826	33.34393224533177	337044.15338221984	3.6887104290601475e-14
1.2857142857142856	36.0	0.4818830958825164	33.258942868096746	330037.88476730627	3.908063742157983e-14
1.3214285714285712	36.99999999999999	0.48187461933983367	33.17570004518766	323070.4358508533	3.7145047595152033e-14
1.357142857142857	38.0	0.48186616463192955	33.0930910750761	329052.40808338457	3.406976960776378e-14
1.3928571428571428	39.0	0.4818577322903854	33.00518385698008	365653.3830292435	3.2432243542624026e-14
1.4285714285714284	40.0	0.4818493244058057	32.903980485925324	430845.17271894193	3.188281326446125e-14
1.4642857142857142	41.0	0.4818409448254279	32.78495943585247	500512.71504840464	3.185723649580101e-14
1.4999999999999998	41.99999999999999	0.48183259785032195	32.65009136968476	553987.7565762599	3.1903431635581195e-14
1.5357142857142856	43.0	0.48182428697756646	32.50323221341433	597022.3632827804	3.154797403227005e-14
1.5714285714285712	43.99999999999999	0.4818160148985742	32.34699484697583	625357.3791285863	3.1473240684255445e-14
1.607142857142857	45.0	0.4818077833051183	32.186739281125654	626476.863826792	3.1719431576521036e-14
1.6428571428571426	45.99999999999999	0.4817995924929642	32.02807900489044	618308.6670629237	3.152917662839882e-14
1.6785714285714284	47.0	0.48179144216994896	31.869722657235137	625219.8241838204	3.1478162738659544e-14
1.7142857142857142	48.0	0.481783332615201	31.708598440729414	636585.7140573047	3.178629915335045e-14
1.7499999999999998	49.0	0.48177526444413765	31.545432253995727	641140.1889800712	3.2387539670765824e-14
1.7857142857142856	50.0	0.4817672380246513	31.38138270933627	645867.9524285895	3.2968232699989395e-14
1.8214285714285712	50.99999999999999	0.48175925370140416	31.215324364961116	656239.8825488833	3.2864533731319304e-14
1.857142857142857	52.0	0.4817513120668349	31.046616867778855	665255.4119114181	3.283839809666218e-14
1.8928571428571426	52.99999999999999	0.48174341370992896	30.876161770695557	670932.1791089897	3.2679872625636765e-14
1.9285714285714284	54.0	0.48173555909768373	30.703631149736715	683543.394711801	3.246342163321703e-14
1.964285714285714	54.99999999999999	0.4817277490231947	30.52686717155231	702127.8332691097	3.267969717549798e-14
1.9999999999999998	56.0	0.481719984564668	30.34627231749501	711062.7452752283	3.2591213878819314e-14
2.0357142857142856	57.0	0.48171226625518476	30.165465057316084	704267.1077801122	3.2391079422943725e-14
2.071428571428571	57.99999999999999	0.48170459371980606	29.987846861757955	686815.3582788593	3.1973655463347866e-14
2.1071428571428568	58.99999999999999	0.48169696586381006	29.815875943648543	658920.9602750794	3.1779148059024794e-14
2.142857142857143	60.0	0.48168938083070395	29.653222951468145	612951.2461676064	3.185142823609667e-14
2.1785714285714284	61.0	0.4816818356586787	29.504290426088684	553818.3782430203	3.173682099087799e-14
2.214285714285714	61.99999999999999	0.48167432662179177	29.369957082132967	502061.4237016823	3.186888852669066e-14
2.2499999999999996	62.99999999999999	0.48166685042232826	29.2463481742566	470368.3232494217	3.2442559192033986e-14
2.2857142857142856	64.0	0.48165940495872006	29.12841174056835	456942.26534923137	3.27178831342649e-14
2.321428571428571	65.0	0.4816519892423095	29.011732899600627	461121.03719278605	3.238562839897408e-14
2.3571428571428568	66.0	0.4816446034945851	28.891412884198402	485097.40424592304	3.181746743567642e-14
2.392857142857143	67.0	0.4816372493647712	28.763448646595293	517929.109680929	3.1917101990894124e-14
2.4285714285714284	68.0	0.4816299289888431	28.628240474694557	537891.7638525066	3.282831174258006e-14
2.464285714285714	69.0	0.48162264352934797	28.49176588687014	526514.2315524735	3.407348322603089e-14
2.4999999999999996	69.99999999999999	0.4816153921923888	28.36183575528122	489532.42405215313	3.446141331582002e-14
2.5357142857142856	71.0	0.48160817264885075	28.2423486825272	447358.4952365225	3.342562291581864e-14
2.571428571428571	72.0	0.48160098215848507	28.133462518246063	407041.4231254226	3.239878327323346e-14
2.6071428571428568	73.0	0.4815938181084791	28.03408850336604	373542.514251066	3.2875274200931285e-14
2.6428571428571423	73.99999999999999	0.48158667830596447	27.941847548823517	351593.575369824	3.362263695522755e-14
2.6785714285714284	75.0	0.4815795613018921	27.85387355450644	338552.6334514537	3.3482178549723426e-14
2.714285714285714	76.0	0.48157246628450867	27.76928043837262	323460.2313041303	3.244832954788513e-14
2.7499999999999996	76.99999999999999	0.4815653923565068	27.68957337107626	299807.3664622139	3.2015001502713744e-14
2.7857142857142856	78.0	0.48155833803825454	27.6164408971915	273101.3870030019	3.196824750519825e-14
2.821428571428571	79.0	0.48155130156022663	27.549998550702565	248040.1044099311	3.228046025894978e-14
2.8571428571428568	80.0	0.4815442812605872	27.489407850064623	228012.1239748529	3.201756093612019e-14
2.8928571428571423	80.99999999999999	0.4815372758406466	27.43300473317702	214954.0243781647	3.2086170625913747e-14
2.9285714285714284	82.0	0.48153028445860474	27.379438693473464	205044.74152585375	3.193321069774036e-14
2.964285714285714	83.0	0.4815233064474769	27.328263375538477	196519.37227249652	3.191771119508532e-14
2.9999999999999996	83.99999999999999	0.48151634123019393	27.278921262291785	190378.17532440778	3.1969914922108844e-14
3.0357142857142856	85.0	0.48150938838372775	27.231289003695935	182153.14337100516	3.191632973309801e-14
3.071428571428571	86.0	0.481502447379273	27.186385760477904	168996.11992452905	3.183524119088403e-14
3.1071428571428568	87.0	0.48149551739115615	27.145171010114446	154276.61877244432	3.165489381411908e-14
3.1428571428571423	87.99999999999999	0.48148859747609735	27.107364638126526	142798.00473493285	3.182933725208801e-14
3.1785714285714284	89.0	0.48148168688337517	27.071888148619525	136076.9202236446	3.1914908831540646e-14
3.214285714285714	90.0	0.4814747851617203	27.037644628119065	132631.8863870879	3.1838048550774636e-14
3.2499999999999996	90.99999999999999	0.48146789207321383	27.004187103130807	129410.55014217722	3.20848208409491e-14
3.285714285714285	91.99999999999999	0.48146100739740577	26.971839949629246	123883.86262394727	3.1868694998238066e-14
3.321428571428571	93.0	0.48145413078769794	26.94098296118151	118358.74979904713	3.1884576141298293e-14
3.3571428571428568	94.0	0.48144726189165615	26.911283653643142	114693.19294549672	3.206766166790548e-14
3.3928571428571423	94.99999999999999	0.4814404004648495	26.882433870117506	111317.62670563812	3.2152029313889485e-14
3.4285714285714284	96.0	0.4814335462828634	26.85453436556452	107366.24191523914	3.203101981695044e-14
3.464285714285714	97.0	0.48142669908949476	26.827668163650763	103166.37671584965	3.189439201857597e-14
3.4999999999999996	98.0	0.481419858606618	26.801952450224476	98344.74695249935	3.187699232878055e-14
3.535714285714285	98.99999999999999	0.48141302452826373	26.77745582131829	93961.6643133249	3.189111926897391e-14
3.571428571428571	100.0	0.4814061965788795	26.753852976845135	91379.15612297828	3.182088664614969e-14
3.6071428571428568	101.0	0.48139937458356685	26.730764138899204	89556.38920563071	3.178111733988624e-14
3.6428571428571423	101.99999999999999	0.4813925584059862	26.708252251230018	86727.3948874476	3.1863558836125847e-14
3.678571428571428	102.99999999999999	0.48138574786140315	26.686610217799295	82801.40983319774	3.185119734218035e-14
3.714285714285714	104.0	0.48137894270091003	26.66605464409236	78348.20093793355	3.1905447885221577e-14
3.7499999999999996	105.0	0.4813721426437467	26.64658527943099	74510.9475114016	3.1854194418492364e-14
3.785714285714285	105.99999999999999	0.48136534744428566	26.627931512318114	71820.25189044021	3.1842978955984256e-14
3.821428571428571	107.0	0.48135855691677776	26.60997228699875	68798.77182552023	3.185477030175691e-14
3.8571428571428568	108.0	0.48135177086382414	26.59289905143708	65026.290558231776	3.195474162679462e-14
3.8928571428571423	108.99999999999999	0.4813449890501765	26.576707641554098	62205.62896442503	3.197998769892182e-14
3.928571428571428	109.99999999999999	0.4813382112941747	26.561027144963177	60858.831077394396	3.180061049290048e-14
3.964285714285714	111.0	0.4813314374949063	26.545685296748186	59213.39512766432	3.1975448982380614e-14
3.9999999999999996	112.0	0.4813246675413639	26.530909923748442	56523.43089027786	3.1787648842543606e-14
4.035714285714286	113.0	0.4813179012666498	26.516837422300213	53903.928077499324	3.1837785512370044e-14
4.071428571428571	114.0	0.4813111385066353	26.5033383436119	52038.23066804567	3.19949117700584e-14
4.107142857142857	115.0	0.48130437913627694	26.49027154261414	50348.30119126474	3.1877696405701896e-14
4.142857142857142	115.99999999999999	0.4812976230396892	26.47769441764159	48177.09843482594	3.200141107531622e-14
4.178571428571428	116.99999999999999	0.4812908700772718	26.46570617271821	45841.67499616172	3.1839687969738336e-14
4.2142857142857135	117.99999999999999	0.48128412010106725	26.454266692386792	43931.11069695054	3.191893858454282e-14
4.249999999999999	118.99999999999999	0.4812773729871201	26.443249869133975	42483.91810468349	3.1858855168315636e-14
4.285714285714286	120.0	0.48127062863654896	26.432589568463438	41063.286771710635	3.179017452479791e-14
4.321428571428571	121.0	0.4812638869556908	26.422298970766036	39668.127179141164	3.1657366906206706e-14
4.357142857142857	122.0	0.4812571478582138	26.412308115930575	38736.15430669691	3.180117123780256e-14
4.392857142857142	122.99999999999999	0.4812504112841836	26.4025227769091	37945.217709453784	3.1728057480217186e-14
4.428571428571428	123.99999999999999	0.48124367718001926	26.39297814991369	36820.314523782785	3.1739532367120834e-14
4.4642857142857135	124.99999999999999	0.4812369454713969	26.38375293537916	35507.00720553	3.19690626332954e-14
4.499999999999999	125.99999999999999	0.48123021607262695	26.374848655043063	34337.08085538116	3.195167937511425e-14
4.535714285714286	127.0	0.4812234889074924	26.366221041319196	33329.29816253551	3.1994884934472545e-14
4.571428571428571	128.0	0.48121676391210577	26.357822831412314	32572.202145206746	3.17561199251234e-14
4.607142857142857	129.0	0.481210041037958	26.34957511326187	32122.307454650556	3.1950744949855707e-14
4.642857142857142	130.0	0.48120332025464774	26.341431410648166	31710.37734389626	3.188257878256167e-14
4.678571428571428	131.0	0.4811966015345787	26.33340182140984	31237.365066199633	3.1938605641209064e-14
4.7142857142857135	132.0	0.4811898848483951	26.32548564653752	30853.701803859272	3.1887839003183724e-14
4.749999999999999	132.99999999999997	0.48118317017156603	26.317650321056114	30572.726916358253	3.1845348937497625e-14
4.785714285714286	134.0	0.4811764574833593	26.309903939143496	30105.56996416642	3.179869397235629e-14
4.821428571428571	135.0	0.4811697467526624	26.302320680104316	29295.384858394682	3.181317537546468e-14
4.857142857142857	136.0	0.4811630379279232	26.29497208534065	28321.362324113055	3.174022745647405e-14
4.892857142857142	137.0	0.4811563309475446	26.287853102744943	27539.020746722963	3.1766013701017405e-14
4.928571428571428	138.0	0.48114962576082504	26.280904634877007	26932.385903771716	3.18302692765168e-14
4.9642857142857135	139.0	0.48114292232620076	26.274132208891693	26112.671600872483	3.194628143226909e-14
4.999999999999999	139.99999999999997	0.4811362205897379	26.267599043733558	25108.61415405459	3.185914109864623e-14
5.035714285714285	140.99999999999997	0.48112952048762253	26.26130280323142	24309.73473934762	3.191260738743505e-14
5.071428571428571	142.0	0.48112282196868045	26.255168959940693	23810.19726416255	3.1831302989738757e-14
5.107142857142857	143.0	0.48111612499964546	26.24914955230812	23380.239136879623	3.181373795931563e-14
5.142857142857142	144.0	0.48110942955234876	26.243237869897126	22983.341985954907	3.1921467927818494e-14
5.178571428571428	145.0	0.4811027356014688	26.23741057918171	22722.423801575744	3.1979136457215536e-14
5.2142857142857135	146.0	0.48109604312953336	26.231640879915982	22507.527683980512	3.1861043308341284e-14
5.249999999999999	146.99999999999997	0.4810893521222827	26.225932738734475	22232.5184534348	3.1971929361489055e-14
5.285714285714285	147.99999999999997	0.48108266256203785	26.220298592900054	21950.813472040223	3.194088783154842e-14
5.321428571428571	149.0	0.4810759744310496	26.214720389445286	21811.24347927047	3.193108475121254e-14
5.357142857142857	150.0	0.48106928772026797	26.209160235372675	21781.83515927731	3.179890270456627e-14
5.392857142857142	151.0	0.48106260242738974	26.203617519810333	21636.887164698874	3.1809168008513346e-14
5.428571428571428	152.0	0.48105591854265534	26.198140827423927	21273.547972650682	3.194862454654377e-14
5.4642857142857135	153.0	0.4810492360435049	26.19276170216807	20931.479672341462	3.184730299792838e-14
5.499999999999999	153.99999999999997	0.4810425549095095	26.187437131617845	20858.179904175184	3.193755870695832e-14
5.535714285714285	154.99999999999997	0.4810358751354985	26.18210557197359	20948.1152012398	3.180221613678614e-14
5.571428571428571	156.0	0.48102919672452504	26.17675305578144	21002.92054880014	3.19090421559516e-14
5.607142857142857	157.0	0.4810225196774996	26.171393650410256	21013.859983806	3.181413688473106e-14
5.642857142857142	158.0	0.4810158439955765	26.166029776687115	21038.930771884643	3.1831224782520245e-14
5.678571428571428	159.0	0.4810091696829485	26.160664780763227	20999.922099143172	3.1731035474883654e-14
5.7142857142857135	160.0	0.4810024967390761	26.155332020792574	20771.23071736404	3.1822188894776886e-14
5.749999999999999	160.99999999999997	0.4809958251477463	26.150086912366447	20316.6850379868	3.1941607433223074e-14
5.785714285714285	161.99999999999997	0.48098915487555605	26.14497738025044	19736.08901543615	3.2023338932044275e-14
5.821428571428571	163.0	0.4809824858830239	26.140012096239424	19215.344138206456	3.186733968466355e-14
5.857142857142857	164.0	0.4809758181391903	26.1351563620403	18893.898514814628	3.203886167263462e-14
5.892857142857142	165.0	0.48096915162728365	26.13034918936522	18838.81088482538	3.194041642676096e-14
5.928571428571428	166.0	0.4809624863431859	26.125524305846614	19017.76750071147	3.1986694733003324e-14
5.9642857142857135	167.0	0.4809558222950452	26.120638120615304	19289.953614486396	3.210838059280844e-14
5.999999999999999	167.99999999999997	0.4809491594998188	26.115689499522027	19483.414034057463	3.20231161732284e-14
6.035714285714285	168.99999999999997	0.4809424979731179	26.110712562251727	19503.549458390546	3.195712563653632e-14
6.071428571428571	170.0	0.4809358377185381	26.105756665321177	19313.70364090527	3.1864667839092e-14
6.107142857142857	171.0	0.4809291787220074	26.100876988529542	18913.545862954285	3.1907898127126613e-14
6.142857142857142	172.0	0.48092252095413895	26.096115572279025	18416.007697533558	3.17728468006159e-14
6.178571428571428	173.0	0.48091586438252215	26.09147253843395	18017.139463196727	3.1767237045903865e-14
6.2142857142857135	174.0	0.4809092089848696	26.08690253834906	17853.66409434344	3.1788382136236724e-14
6.249999999999999	174.99999999999997	0.48090255475262655	26.08234409662526	17913.904933771384	3.187262413422878e-14
6.285714285714285	175.99999999999997	0.48089590168756297	26.0777529192006	18089.829402131145	3.198823173791529e-14
6.32142857142857	176.99999999999997	0.48088924979791975	26.07311451583437	18266.825599955177	3.1920328311334024e-14
6.357142857142857	178.0	0.48088259909466596	26.06844039234098	18359.6074378053	3.189373006432256e-14
6.392857142857142	179.0	0.4808759495859472	26.06375789162759	18328.66522130786	3.1855614746538123e-14
6.428571428571428	180.0	0.4808693012712761	26.059100240625177	18166.254762496676	3.20074732407385e-14
6.4642857142857135	181.0	0.480862654139385	26.05449784447612	17904.246135381487	3.201123516796142e-14
6.499999999999999	181.99999999999997	0.4808560081717752	26.049968057216397	17610.013416597554	3.19396380670882e-14
6.535714285714285	182.99999999999997	0.4808493633492907	26.04550912516522	17361.18758704107	3.208065861821358e-14
6.57142857142857	183.99999999999997	0.48084271965728653	26.041101382471815	17213.83450315785	3.209719178107877e-14
6.607142857142857	185.0	0.48083607708764126	26.0367170754278	17174.625896847843	3.216696950485679e-14
6.642857142857142	186.0	0.480829435638042	26.032332748282467	17205.66584037262	3.21745134391493e-14
6.678571428571428	187.0	0.48082279531010497	26.027936434421843	17263.63664206337	3.2282567477980605e-14
6.7142857142857135	188.0	0.48081615610751066	26.023524041310544	17329.19935109623	3.233669858776316e-14
6.749999999999999	188.99999999999997	0.480809518035004	26.019095983293	17381.926208577304	3.248405080937207e-14
6.785714285714285	189.99999999999997	0.4808028810966749	26.01465962364401	17388.806668681216	3.264768079474038e-14
6.82142857142857	190.99999999999997	0.48079624529354453	26.010229750274153	17330.775264030286	3.2592392635898076e-14
6.857142857142857	192.0	0.4807896106223442	26.0058218096252	17220.735275076826	3.282714957492981e-14
6.892857142857142	193.0	0.48078297707649986	26.00144602253542	17082.499326222318	3.29246346757449e-14
6.928571428571428	194.0	0.48077634464802205	25.997106928745506	16937.232465931025	3.299317324652943e-14
6.9642857142857135	195.0	0.48076971332914903	25.99280241910227	16818.228437321002	3.340753749731211e-14
6.999999999999999	196.0	0.4807630831144156	25.98852019934263	16769.75237516243	3.364846248351026e-14
7.035714285714285	196.99999999999997	0.48075645400329237	25.98423813662286	16818.008290391335	3.396573054971832e-14
7.07142857142857	197.99999999999997	0.48074982600194255	25.979932943162492	16944.063934622467	3.438610031097367e-14
7.107142857142857	199.0	0.480743199122301	25.97559133240414	17093.242961183678	3.488140556314112e-14
7.142857142857142	200.0	0.4807365733787252	25.97121476479107	17211.18182058594	3.523325466042905e-14
7.178571428571428	201.0	0.4807299487838811	25.96681520380638	17272.010550587634	3.5978610684642755e-14
7.2142857142857135	202.0	0.4807233253464994	25.9624076455405	17274.64186100618	3.660691792343228e-14
7.249999999999999	203.0	0.48071670307159636	25.958006478217087	17222.646532251267	3.749660442053121e-14
7.285714285714285	203.99999999999997	0.480710081962155	25.953624794376616	17124.78717017882	3.824382320406877e-14
7.32142857142857	204.99999999999997	0.48070346202168024	25.949271476848185	17005.98358896031	3.896168209470831e-14
7.357142857142856	205.99999999999997	0.48069684325749423	25.944947456977065	16901.28515980253	4.0256336512437386e-14
7.392857142857142	207.0	0.4806902256838932	25.940645270047593	16836.80551033703	4.119206398167991e-14
7.428571428571428	208.0	0.4806836093242873	25.936354151042902	16814.3585733909	4.2087252549712405e-14
7.4642857142857135	209.0	0.480676994211855	25.932064637179383	16822.964713002282	4.3013745194819284e-14
7.499999999999999	210.0	0.48067038038802284	25.927770433397345	16852.813214432786	4.378873015699343e-14
7.535714285714285	210.99999999999997	0.48066376789719223	25.92346550445984	16909.585735514105	4.427802495205681e-14
7.57142857142857	211.99999999999997	0.48065715677642923	25.91914368196611	16984.91102545774	4.444858535020384e-14
7.607142857142856	212.99999999999997	0.4806505470373047	25.91480184603031	17067.860879645756	4.412026370308838e-14
7.642857142857142	214.0	0.4806439386397207	25.910438193936837	17163.734842812657	4.308650383762312e-14
7.678571428571428	215.0	0.48063733146800497	25.906045150817707	17307.319836515224	4.1306064613394907e-14
7.7142857142857135	216.0	0.4806307253269845	25.901602652161433	17569.206816913673	3.899177287646407e-14
7.749999999999999	217.0	0.4806241199670645	25.897066548109343	18073.99677763497	3.6308274541202095e-14
7.785714285714285	217.99999999999997	0.48061751513603834	25.892336663169413	19182.175578344344	3.512046305325315e-14
7.82142857142857	218.99999999999997	0.4806109106791592	25.88718008668207	21540.509421731018	3.615189622994519e-14
7.857142857142856	219.99999999999997	0.48060430669527215	25.88117863765304	25946.57277974503	3.822352688097116e-14
7.892857142857142	221.0	0.48059770366224686	25.873718688024905	33015.18896470416	3.97724214870749e-14
7.928571428571428	222.0	0.4805911024140118	25.864172221335036	41996.381364404624	4.050695092297115e-14
7.9642857142857135	223.0	0.48058450392080665	25.852384434372137	49948.50155541637	3.9754371107157114e-14
7.999999999999999	224.0	0.4805779089763757	25.839074004285024	53497.264334418716	3.7998705217910824e-14
8.035714285714285	224.99999999999997	0.48057131795897096	25.825538410525535	51863.0999774327	3.6271551233673756e-14
8.071428571428571	226.0	0.48056473080037443	25.81288524379224	47260.323024706	3.514867090575581e-14
8.107142857142856	226.99999999999997	0.4805581471538736	25.80147871060836	42653.61840178883	3.526711167867553e-14
8.142857142857142	228.0	0.48055156664446325	25.79101368520386	40095.42302386224	3.6215718759237206e-14
8.178571428571427	228.99999999999997	0.480544989103074	25.780840298222472	40530.9366862132	3.694910399591027e-14
8.214285714285714	230.0	0.4805384146954946	25.770192477179194	43416.75374674163	3.808913371505571e-14
8.249999999999998	230.99999999999997	0.4805318438018089	25.75864863115083	47133.77463941467	3.904721400139094e-14
8.285714285714285	231.99999999999997	0.4805252766617712	25.7462307722138	50095.32441194515	4.0384359771592057e-14
8.321428571428571	233.0	0.4805187130822335	25.733277316736118	51232.005261168175	3.9909357572318536e-14
8.357142857142856	233.99999999999997	0.48051215259236507	25.720252318455803	50975.56308036352	3.689221906193861e-14
8.392857142857142	235.0	0.48050559453696295	25.707214126446324	51914.483883042834	3.6592414381295407e-14
8.428571428571427	235.99999999999997	0.48049903830958735	25.693608452370352	55616.43156944319	3.971403293812658e-14
8.464285714285714	237.0	0.48049248408307693	25.678705168821725	61866.18102895674	4.2097139193538026e-14
8.499999999999998	237.99999999999997	0.4804859329663001	25.661928731225274	70278.15431430201	4.200782757943733e-14
8.535714285714285	238.99999999999997	0.48047938637900606	25.6426639201083	81615.62477986657	3.945538146589394e-14
8.571428571428571	240.0	0.48047284559900777	25.620021384913702	96764.64038075297	3.6781880393083953e-14
8.607142857142856	240.99999999999997	0.48046631174917326	25.592973914563366	116144.06776519679	3.504484212936264e-14
8.642857142857142	242.0	0.48045978598906025	25.560454332475597	139769.7200560803	3.484952037930263e-14
8.678571428571427	242.99999999999997	0.4804532696965057	25.52133624236258	167799.2739592791	3.6163920865026626e-14
8.714285714285714	244.0	0.48044676440092715	25.47458839786856	199405.6702200434	3.7859433520353703e-14
8.749999999999998	244.99999999999997	0.4804402719842302	25.419591720514205	231494.11385843635	3.793979020545487e-14
8.785714285714285	245.99999999999997	0.4804337945470177	25.356776899231747	260454.99854241384	3.625254467190329e-14
8.821428571428571	247.0	0.48042733403044635	25.287211699243986	284474.2029611913	3.487480905059149e-14
8.857142857142856	247.99999999999997	0.4804208920199469	25.211861244812237	306265.963155192	3.502739646692216e-14
8.892857142857142	249.0	0.48041446997000675	25.131044810201317	327545.71153801726	3.506550235749395e-14
8.928571428571427	249.99999999999997	0.4804080694113036	25.044514754205878	351116.9773635495	3.4754674173688896e-14
8.964285714285714	251.0	0.48040169192338616	24.95172786951685	375872.8657676903	3.455706736456885e-14
8.999999999999998	251.99999999999997	0.4803953390300369	24.85316875956206	395215.4339965017	3.4610395214671155e-14
9.035714285714285	252.99999999999997	0.480389011916608	24.75080288354752	406071.18994071806	3.4751036233717076e-14
9.071428571428571	254.0	0.4803827112542707	24.646235597485703	413550.7787658112	3.4587213892920075e-14
9.107142857142856	254.99999999999997	0.480376437466338	24.539684217825492	422007.3199286393	3.4432054101016366e-14
9.142857142857142	256.0	0.48037019101150996	24.431200479480747	428193.9952477207	3.442910967608895e-14
9.178571428571427	257.0	0.48036397230975153	24.321670633843894	429940.3468454477	3.4723718260274743e-14
9.214285714285714	258.0	0.4803577815847209	24.21239851258682	425309.9286940943	3.4721007157262695e-14
9.249999999999998	258.99999999999994	0.4803516185749274	24.10554674534963	410566.5805536145	3.447277225430664e-14
9.285714285714285	260.0	0.48034548232756796	24.003305148218338	391400.7453897843	3.451205911140769e-14
9.321428571428571	261.0	0.4803393716173715	23.90531779131944	377899.15797898965	3.4857428503856124e-14
9.357142857142856	262.0	0.4803332855377473	23.810090024837386	368959.59266742377	3.4886394730859865e-14
9.392857142857142	263.0	0.4803272234643515	23.717128492949026	359468.51919466536	3.4861932791147745e-14
9.428571428571427	264.0	0.48032118476921115	23.626830218135428	348207.2667916176	3.4668963905613016e-14
9.464285714285714	265.0	0.4803151687371917	23.539436829450903	337334.3139678185	3.4531480342536056e-14
9.499999999999998	265.99999999999994	0.480309174680676	23.45450301451509	329101.875152748	3.481438958668547e-14
9.535714285714285	267.0	0.4803032020588026	23.371326411219787	323313.71570439753	3.493605479525522e-14
9.571428571428571	268.0	0.48029725048985683	23.289460169076296	318776.16059678455	3.455345225987667e-14
9.607142857142856	269.0	0.48029131971026484	23.208566903616404	315707.2005090143	3.467581262292916e-14
9.642857142857142	270.0	0.4802854095372672	23.12834705387272	313038.7400224274	3.4918047838017304e-14
9.678571428571427	271.0	0.4802795197755415	23.04913265927383	307214.77012446814	3.5227791815235635e-14
9.714285714285714	272.0	0.4802736500288964	22.97202680236054	296807.71380864613	3.466408846353479e-14
9.749999999999998	272.99999999999994	0.4802677996226565	22.89782983158238	284973.4955235128	3.4558671653545094e-14
9.785714285714285	274.0	0.4802619677724379	22.826550106039125	274025.45311843546	3.5403155861288004e-14
9.821428571428571	275.0	0.48025615370337427	22.758005003658486	263518.4872014781	3.596974674244479e-14
9.857142857142856	276.0	0.48025035669487576	22.69203607494432	253896.82693284747	3.5616824246819925e-14
9.892857142857142	277.0	0.48024457616137445	22.628367586325837	245634.88919776984	3.4843008386025936e-14
9.928571428571427	278.0	0.48023881166671895	22.56655288191976	239488.37276687208	3.4554795593123843e-14
9.964285714285714	279.0	0.4802330628590533	22.506030416386977	235455.15398121162	3.5605903855326354e-14
9.999999999999998	279.99999999999994	0.4802273294139422	22.44654011522233	230493.30232080465	3.630673514361172e-14
10.035714285714285	281.0	0.48022161086820964	22.388939347987456	220321.22281988396	3.566134194025297e-14
10.07142857142857	281.99999999999994	0.48021590647092033	22.334327652934384	208226.63060280576	3.463628176281302e-14
10.107142857142856	283.0	0.4802102154515535	22.282345924745446	200238.5136319205	3.475926642449502e-14
10.142857142857142	284.0	0.48020453734203405	22.23181366329605	196097.5888188491	3.539562869197709e-14
10.178571428571427	285.0	0.4801988719459581	22.18231672190185	191681.52762536463	3.5383351391114636e-14
10.214285714285714	286.0	0.4801932190916901	22.134156238276606	185796.68609731566	3.469881615457895e-14
10.249999999999998	286.99999999999994	0.48018757845795024	22.08738733217079	181508.74871185463	3.443727336362785e-14
10.285714285714285	288.0	0.4801819497318226	22.04114337432699	182060.80925066816	3.4869824318477764e-14
10.32142857142857	288.99999999999994	0.4801763328815625	21.99421838768756	186036.46976331016	3.5289148772409756e-14
10.357142857142856	290.0	0.4801707281314127	21.946321422287905	189032.31486827717	3.4934246788955545e-14
10.392857142857142	291.0	0.4801651356822757	21.898130385400773	188194.01247482476	3.446052906505852e-14
10.428571428571427	292.0	0.4801595555070887	21.85054512560962	184650.76695279923	3.4482655719843903e-14
10.464285714285714	293.0	0.4801539873572404	21.803953011655068	180720.56804288964	3.506755725250109e-14
10.499999999999998	293.99999999999994	0.48014843093572346	21.758321854667493	176997.3136281879	3.5022324030627856e-14
10.535714285714285	295.0	0.48014288600513955	21.71365046149912	173360.68020780335	3.48728220786158e-14
10.57142857142857	295.99999999999994	0.4801373523643342	21.66980950744747	170537.8776137283	3.451370825387149e-14
10.607142857142856	297.0	0.4801318298205094	21.626751609647503	166439.07422617203	3.482458237719009e-14
10.642857142857142	298.0	0.4801263180625831	21.58538521082629	156767.04581424457	3.4980313736878727e-14
10.678571428571427	299.0	0.4801208164700469	21.546911396993767	145157.41589087687	3.494339419131864e-14
10.714285714285714	300.0	0.4801153243144199	21.511012658110275	137050.28645581414	3.469112430548251e-14
10.749999999999998	300.99999999999994	0.48010984108888594	21.47669258236457	132498.66529514818	3.4492077695288596e-14
10.785714285714285	302.0	0.4801043665135528	21.443269733127472	129598.3945118598	3.447785982538544e-14
10.82142857142857	302.99999999999994	0.48009890040474984	21.41063317896102	126021.85158842507	3.4424092129572986e-14
10.857142857142856	304.0	0.48009344252781533	21.379095837538994	121138.05960416532	3.431868490730802e-14
10.892857142857142	305.0	0.4800879925589479	21.348789226294148	116655.6430956401	3.4312629239026105e-14
10.928571428571427	306.0	0.4800825502003241	21.31948321867154	113274.52732613237	3.468295831967246e-14
10.964285714285714	307.0	0.4800771152248653	21.29094432370996	110530.775544008	3.4387707305245015e-14
10.999999999999998	307.99999999999994	0.4800716874373767	21.263108832347335	107640.9253800635	3.431261007370314e-14
11.035714285714285	309.0	0.4800662666492846	21.236050919986486	104462.45946435673	3.427319031346992e-14
11.07142857142857	309.99999999999994	0.4800608526681056	21.20980993839898	101256.65072187762	3.452059055584528e-14
11.107142857142856	311.0	0.48005544528921046	21.184422123317546	97680.08117382454	3.4365004469685656e-14
11.142857142857142	312.0	0.4800500442744878	21.160035428969536	93403.13778209961	3.448267901702097e-14
11.178571428571427	313.0	0.4800446493360465	21.1367601827356	89223.067671617	3.4460498100060276e-14
11.214285714285714	314.0	0.48003926018983895	21.114382573881144	86498.82913151065	3.454883601341385e-14
11.249999999999998	314.99999999999994	0.48003387665276465	21.092515164792513	85060.85943637023	3.450377326721012e-14
11.285714285714285	316.0	0.4800284986380027	21.070962976251483	83897.83305734248	3.43462455864739e-14
11.32142857142857	316.99999999999994	0.4800231260783431	21.049741660785184	82398.80397809735	3.428864326934235e-14
11.357142857142856	318.0	0.48001775888379133	21.02897467486132	80270.98024992934	3.411706748448452e-14
11.392857142857142	319.0	0.48001239692235076	21.00882186069132	77687.64553009886	3.420370356464547e-14
11.428571428571427	320.0	0.48000704003222877	20.98929388066174	75536.89586323494	3.410346620170812e-14
11.464285714285714	321.0	0.48000168807046306	20.970222072226026	74012.94184511526	3.4043990154118525e-14
11.499999999999998	321.99999999999994	0.479996340926407	20.951556541961935	72104.40591521801	3.4200572823422403e-14
11.535714285714285	323.0	0.4799909984642783	20.933562988404525	68712.36614176478	3.4152926084279806e-14
11.57142857142857	323.99999999999994	0.47998566047130536	20.916563900294506	64554.26721355166	3.416565846485398e-14
11.607142857142856	325.0	0.47998032669274476	20.90055743552731	61136.45338355288	3.406320833608439e-14
11.642857142857142	326.0	0.47997499690756723	20.885271022789155	58845.82035312983	3.414670786729736e-14
11.678571428571427	327.0	0.4799696709591787	20.870511106743766	56820.39911312653	3.428786536822771e-14
11.714285714285714	328.0	0.4799643487099822	20.85633332540816	54214.443664795566	3.430578768279334e-14
11.749999999999998	328.99999999999994	0.47995902999115786	20.842892333388907	51157.8659049352	3.424983344876348e-14
11.785714285714285	330.0	0.4799537146057904	20.8302020085138	48461.676277035665	3.425580866677795e-14
11.82142857142857	330.99999999999994	0.47994840237334685	20.81809889631585	46548.058523483036	3.4703593663157393e-14
11.857142857142856	332.0	0.4799430931619905	20.806418809113634	45055.6122715153	3.477868922539594e-14
11.892857142857142	333.0	0.4799377868788563	20.79509812096278	43740.226212578855	3.4645303443866576e-14
11.928571428571427	334.0	0.47993248345149364	20.784060457225774	42893.05236014366	3.454649379033983e-14
11.964285714285714	335.0	0.47992718283369185	20.773165178690576	42606.57510553877	3.4579858947357074e-14
11.999999999999998	335.99999999999994	0.47992188500685634	20.76230539865166	42530.10537776932	3.469201971510173e-14
12.035714285714285	337.0	0.47991658995705505	20.751489914750064	42194.945825454095	3.504031442520951e-14
12.07142857142857	337.99999999999994	0.4799112976460876	20.740815837624197	41422.63048132629	3.490502375844815e-14
12.107142857142856	339.0	0.4799060080058423	20.73037885360624	40394.08359031263	3.461565005778855e-14
12.142857142857142	340.0	0.47990072096663833	20.720199631793495	39441.21104710029	3.4680218492896395e-14
12.178571428571427	341.0	0.4798954364760435	20.710244405193652	38616.09865552462	3.498567476829813e-14
12.214285714285714	342.0	0.4798901544864022	20.700500511624668	37769.0301045071	3.485835887754522e-14
12.249999999999998	342.99999999999994	0.47988487495040577	20.690979822214143	36871.928143143676	3.471199571421097e-14
12.285714285714285	344.0	0.47987959782550604	20.68168787040758	35980.41189103431	3.441583646077109e-14
12.32142857142857	344.99999999999994	0.4798743230625137	20.672622693033805	35087.32531311521	3.469438012414614e-14
12.357142857142856	346.0	0.47986905059413176	20.663793906705926	34117.10845087936	3.487889593281785e-14
12.39285714285714	346.99999999999994	0.47986378033904814	20.655225990616287	33045.89422995101	3.4839851082510687e-14
12.428571428571427	348.0	0.47985851221640224	20.646929746458362	32013.95078533784	3.436286414655788e-14
12.464285714285714	349.0	0.47985324615952024	20.63887207370596	31210.39049592408	3.43699673045941e-14
12.499999999999998	349.99999999999994	0.47984798211917407	20.630987174358854	30632.80710887878	3.4810138961417746e-14
12.535714285714285	351.0	0.4798427200620073	20.623235605201078	30143.74805404887	3.498246750594684e-14
12.57142857142857	351.99999999999994	0.4798374599650811	20.615605592664956	29690.611222154657	3.4838471057941635e-14
12.607142857142856	353.0	0.479832201809853	20.608075329288347	29375.598870402442	3.449840597107971e-14
12.64285714285714	353.99999999999994	0.47982694557952643	20.600611144407743	29137.75169168884	3.4464905712748336e-14
12.678571428571427	355.0	0.47982169125122004	20.59322861036852	28684.185586204774	3.418669589886892e-14
12.714285714285714	356.0	0.4798164387840463	20.586005935650405	27894.408965184164	3.441961053935147e-14
12.749999999999998	356.99999999999994	0.479811188123804	20.578999184111602	27037.244454668908	3.4455985580252214e-14
12.785714285714285	358.0	0.4798059392221088	20.5721957656108	26296.848723544557	3.434953591745291e-14
12.82142857142857	358.99999999999994	0.47980069203677717	20.565583567699704	25515.04011962951	3.405229280526436e-14
12.857142857142856	360.0	0.47979544651767103	20.559185760026637	24636.939792455087	3.4046186838597376e-14
12.89285714285714	360.99999999999994	0.479790202608183	20.552998010176413	23925.773055046604	3.397753361182393e-14
12.928571428571427	362.0	0.4797849602631388	20.546946973965873	23562.549820231587	3.4070670893362634e-14
12.964285714285714	363.0	0.4797797194555753	20.540964270166484	23337.83998026136	3.392918666767942e-14
12.999999999999998	363.99999999999994	0.47977448016752283	20.535054357467715	22954.157647857344	3.405615631445286e-14
13.035714285714285	365.0	0.4797692423742979	20.52926643567607	22419.100200203433	3.411663632680725e-14
13.07142857142857	365.99999999999994	0.47976400604413666	20.523600490157573	22051.045952708537	3.4199229949164284e-14
13.107142857142856	367.0	0.4797587711545086	20.51798734381415	22001.0424449321	3.420613406002763e-14
13.14285714285714	367.99999999999994	0.47975353769964707	20.51236312514075	22095.711483188403	3.4105884592338976e-14
13.178571428571427	369.0	0.4797483056833493	20.5067158267432	22173.91254178505	3.4334479766138416e-14
13.214285714285714	370.0	0.47974307511062	20.501047365061915	22280.25751120902	3.433575802054551e-14
13.249999999999998	370.99999999999994	0.4797378459880971	20.49534183057352	22454.764964039263	3.449786488520831e-14
13.285714285714285	372.0	0.47973261832549696	20.489596812558762	22558.938424730146	3.436786186957204e-14
13.32142857142857	372.99999999999994	0.4797273921297057	20.48384939174162	22470.206663015306	3.448741643862488e-14
13.357142857142856	374.0	0.4797221673975223	20.47814207448511	22270.68131603788	3.438812184891234e-14
13.39285714285714	374.99999999999994	0.47971694411818744	20.472485705963468	22078.533379711906	3.4433713359064517e-14
13.428571428571427	376.0	0.4797117222782052	20.466879577759695	21862.18635810368	3.452979118526483e-14
13.464285714285714	377.0	0.4797065018599701	20.46134032560624	21550.572167786337	3.457197288371121e-14
13.499999999999998	377.99999999999994	0.4797012828399506	20.455886484020695	21218.005505400695	3.448025082336337e-14
13.535714285714285	379.0	0.4796960651954907	20.45050329897757	21016.570164799705	3.4453255373995076e-14
13.57142857142857	379.99999999999994	0.47969084891528746	20.445150121301943	20969.245415662073	3.4527139359073306e-14
13.607142857142856	381.0	0.47968563399820563	20.43980417783645	20930.560842303163	3.442480804664593e-14
13.64285714285714	381.99999999999994	0.4796804204432077	20.4344798226992	20797.9934930363	3.455835670851919e-14
13.678571428571427	383.0	0.47967520824318405	20.429195470830624	20634.66073097172	3.444047446165279e-14
13.714285714285714	384.0	0.4796699973881379	20.423950302121042	20485.056199656687	3.4456919996424735e-14
13.749999999999998	385.0	0.4796647878674681	20.418751478936812	20249.14422144553	3.440871725043371e-14
13.785714285714285	386.0	0.47965957966543094	20.41363363233954	19851.272882630314	3.439590687124718e-14
13.82142857142857	386.99999999999994	0.4796543727564832	20.408628502360504	19393.585570110215	3.4512132130804034e-14
13.857142857142856	388.0	0.4796491671112792	20.403731251095422	19019.374966303472	3.4277358626763996e-14
13.89285714285714	388.99999999999994	0.47964396270515147	20.398918917604956	18709.93126415256	3.4314526222030134e-14
13.928571428571427	390.0	0.4796387595174831	20.394190512208084	18347.808599263128	3.425905821417717e-14
13.964285714285714	391.0	0.47963355752517856	20.38956122622765	17952.576212511856	3.4283811401024025e-14
13.999999999999998	392.0	0.479628356702312	20.38502098184719	17672.603486352233	3.431198929994361e-14
14.035714285714285	393.0	0.4796231570286083	20.380531213429414	17544.471224987054	3.418189335757764e-14
14.07142857142857	393.99999999999994	0.47961795849373273	20.376068951332552	17429.101034863776	3.4367985611504286e-14
14.107142857142856	395.0	0.4796127610909701	20.371646137749558	17236.636363252706	3.407889332292701e-14
14.14285714285714	395.99999999999994	0.4796075648103567	20.367274134999814	17052.91028169678	3.403476743400233e-14
14.178571428571427	397.0	0.4796023696418757	20.362936741730167	16968.474493736136	3.412239361216959e-14
14.214285714285714	398.0	0.4795971755791379	20.35861402184656	16915.49183055436	3.397842268004566e-14
14.249999999999998	399.0	0.4795919826163489	20.354314279900475	16778.050761843933	3.4183993491080226e-14
14.285714285714285	400.0	0.4795867907434642	20.350058629108894	16588.361679751277	3.399798771886349e-14


==> ref_u.csv <==
1.000000 1.000000
0.976562 0.472210
0.968750 0.477830
0.960938 0.480700
0.953125 0.478040
0.851562 0.346350
0.734375 0.206730
0.617188 0.083440
0.500000 0.031110
0.453125 -0.075400
0.281250 -0.231860
0.171875 -0.327090
0.101562 -0.380000
0.070312 -0.416570
0.062500 -0.425370
0.054688 -0.427350
0.000000 0.000000


==> ref_v.csv <==
1.000000 0.000000
0.968750 -0.543020
0.960938 -0.529870
0.953125 -0.490990
0.945312 -0.458630
0.906250 -0.414960
0.859375 -0.367370
0.804688 -0.307190
0.500000 0.008310
0.234375 0.272240
0.226562 0.280030
0.156250 0.350700
0.093750 0.414870
0.078125 0.431240
0.070312 0.437330
0.062500 0.439830
0.000000 0.000000


==> u160x.csv <==
0.000000 0.001602
0.004000 -0.071796
0.008000 -0.143910
0.012000 -0.189950
0.016000 -0.234970
0.020000 -0.270020
0.024000 -0.304560
0.028000 -0.335860
0.032000 -0.365850
0.036000 -0.390780
0.040000 -0.413480
0.044000 -0.428830
0.048000 -0.441260
0.052000 -0.446230
0.056000 -0.448520
0.060000 -0.445330
0.064000 -0.440470
0.068000 -0.432910
0.072000 -0.424940
0.076000 -0.416410
0.080000 -0.408380
0.084000 -0.400910
0.088000 -0.394280
0.092000 -0.388430
0.096000 -0.383320
0.100000 -0.378770
0.104000 -0.374650
0.108000 -0.370820
0.112000 -0.367150
0.116000 -0.363570
0.120000 -0.359990
0.124000 -0.356410
0.128000 -0.352760
0.132000 -0.349100
0.136000 -0.345370
0.140000 -0.341630
0.144000 -0.337840
0.148000 -0.334050
0.152000 -0.330240
0.156000 -0.326420
0.160000 -0.322610
0.164000 -0.318790
0.168000 -0.314970
0.172000 -0.311160
0.176000 -0.307340
0.180000 -0.303530
0.184000 -0.299710
0.188000 -0.295900
0.192000 -0.292070
0.196000 -0.288250
0.200000 -0.284420
0.204000 -0.280590
0.208000 -0.276750
0.212000 -0.272910
0.216000 -0.269060
0.220000 -0.265220
0.224000 -0.261370
0.228000 -0.257520
0.232000 -0.253660
0.236000 -0.249810
0.240000 -0.245960
0.244000 -0.242110
0.248000 -0.238260
0.252000 -0.234420
0.256000 -0.230580
0.260000 -0.226740
0.264000 -0.222910
0.268000 -0.219080
0.272000 -0.215260
0.276000 -0.211450
0.280000 -0.207640
0.284000 -0.203840
0.288000 -0.200050
0.292000 -0.196270
0.296000 -0.192500
0.300000 -0.188740
0.304000 -0.184990
0.308000 -0.181260
0.312000 -0.177530
0.316000 -0.173820
0.320000 -0.170110
0.324000 -0.166430
0.328000 -0.162760
0.332000 -0.159110
0.336000 -0.155460
0.340000 -0.151840
0.344000 -0.148220
0.348000 -0.144640
0.352000 -0.141060
0.356000 -0.137510
0.360000 -0.133960
0.364000 -0.130450
0.368000 -0.126940
0.372000 -0.123460
0.376000 -0.119990
0.380000 -0.116550
0.384000 -0.113120
0.388000 -0.109720
0.392000 -0.106330
0.396000 -0.102970
0.400000 -0.099621
0.404000 -0.096296
0.408000 -0.092987
0.412000 -0.089699
0.416000 -0.086429
0.420000 -0.083178
0.424000 -0.079946
0.428000 -0.076731
0.432000 -0.073535
0.436000 -0.070354
0.440000 -0.067192
0.444000 -0.064043
0.448000 -0.060914
0.452000 -0.057795
0.456000 -0.054695
0.460000 -0.051604
0.464000 -0.048531
0.468000 -0.045464
0.472000 -0.042416
0.476000 -0.039371
0.480000 -0.036343
0.484000 -0.033318
0.488000 -0.030307
0.492000 -0.027298
0.496000 -0.024300
0.500000 -0.021303
0.504000 -0.018315
0.508000 -0.015327
0.512000 -0.012345
0.516000 -0.009363
0.520000 -0.006382
0.524000 -0.003402
0.528000 -0.000419
0.532000 0.002565
0.536000 0.005553
0.540000 0.008544
0.544000 0.011541
0.548000 0.014542
0.552000 0.017553
0.556000 0.020570
0.560000 0.023599
0.564000 0.026635
0.568000 0.029685
0.572000 0.032745
0.576000 0.035819
0.580000 0.038907
0.584000 0.042009
0.588000 0.045129
0.592000 0.048264
0.596000 0.051420
0.600000 0.054591
0.604000 0.057786
0.608000 0.060996
0.612000 0.064234
0.616000 0.067486
0.620000 0.070771
0.624000 0.074070
0.628000 0.077405
0.632000 0.080752
0.636000 0.084140
0.640000 0.087539
0.644000 0.090983
0.648000 0.094435
0.652000 0.097938
0.656000 0.101450
0.660000 0.105010
0.664000 0.108580
0.668000 0.112210
0.672000 0.115840
0.676000 0.119540
0.680000 0.123240
0.684000 0.127000
0.688000 0.130760
0.692000 0.134590
0.696000 0.138430
0.700000 0.142330
0.704000 0.146250
0.708000 0.150220
0.712000 0.154220
0.716000 0.158270
0.720000 0.162340
0.724000 0.166480
0.728000 0.170640
0.732000 0.174850
0.736000 0.179100
0.740000 0.183410
0.744000 0.187750
0.748000 0.192150
0.752000 0.196590
0.756000 0.201080
0.760000 0.205630
0.764000 0.210220
0.768000 0.214870
0.772000 0.219570
0.776000 0.224330
0.780000 0.229130
0.784000 0.234000
0.788000 0.238910
0.792000 0.243900
0.796000 0.248920
0.800000 0.254020
0.804000 0.259140
0.808000 0.264350
0.812000 0.269580
0.816000 0.274900
0.820000 0.280230
0.824000 0.285650
0.828000 0.291080
0.832000 0.296600
0.836000 0.302130
0.840000 0.307740
0.844000 0.313360
0.848000 0.319060
0.852000 0.324770
0.856000 0.330550
0.860000 0.336340
0.864000 0.342200
0.868000 0.348080
0.872000 0.354010
0.876000 0.359970
0.880000 0.365970
0.884000 0.372000
0.888000 0.378090
0.892000 0.384200
0.896000 0.390370
0.900000 0.396570
0.904000 0.402830
0.908000 0.409140
0.912000 0.415530
0.916000 0.421980
0.920000 0.428470
0.924000 0.435050
0.928000 0.441700
0.932000 0.448350
0.936000 0.455000
0.940000 0.461560
0.944000 0.467800
0.948000 0.473710
0.952000 0.479470
0.956000 0.483590
0.960000 0.487070
0.964000 0.488950
0.968000 0.490330
0.972000 0.487360
0.976000 0.485670
0.980000 0.493370
0.984000 0.502610
0.988000 0.571820
0.992000 0.647240
0.996000 0.828700
1.000000 1.015400


==> u200x.csv <==
0.000000 0.001569
0.004000 -0.083216
0.008000 -0.166370
0.012000 -0.216460
0.016000 -0.265160
0.020000 -0.300490
0.024000 -0.335020
0.028000 -0.364690
0.032000 -0.392550
0.036000 -0.413590
0.040000 -0.432130
0.044000 -0.442570
0.048000 -0.450300
0.052000 -0.451140
0.056000 -0.449960
0.060000 -0.444640
0.064000 -0.438370
0.068000 -0.430630
0.072000 -0.422920
0.076000 -0.415230
0.080000 -0.408120
0.084000 -0.401650
0.088000 -0.395820
0.092000 -0.390580
0.096000 -0.385840
0.100000 -0.381440
0.104000 -0.377300
0.108000 -0.373320
0.112000 -0.369430
0.116000 -0.365580
0.120000 -0.361720
0.124000 -0.357870
0.128000 -0.353970
0.132000 -0.350070
0.136000 -0.346150
0.140000 -0.342210
0.144000 -0.338260
0.148000 -0.334320
0.152000 -0.330380
0.156000 -0.326440
0.160000 -0.322520
0.164000 -0.318600
0.168000 -0.314710
0.172000 -0.310820
0.176000 -0.306950
0.180000 -0.303080
0.184000 -0.299240
0.188000 -0.295400
0.192000 -0.291580
0.196000 -0.287760
0.200000 -0.283950
0.204000 -0.280150
0.208000 -0.276360
0.212000 -0.272570
0.216000 -0.268780
0.220000 -0.265010
0.224000 -0.261240
0.228000 -0.257470
0.232000 -0.253710
0.236000 -0.249950
0.240000 -0.246200
0.244000 -0.242440
0.248000 -0.238700
0.252000 -0.234960
0.256000 -0.231220
0.260000 -0.227480
0.264000 -0.223750
0.268000 -0.220020
0.272000 -0.216300
0.276000 -0.212580
0.280000 -0.208870
0.284000 -0.205160
0.288000 -0.201460
0.292000 -0.197770
0.296000 -0.194080
0.300000 -0.190400
0.304000 -0.186720
0.308000 -0.183060
0.312000 -0.179400
0.316000 -0.175760
0.320000 -0.172120
0.324000 -0.168490
0.328000 -0.164870
0.332000 -0.161280
0.336000 -0.157680
0.340000 -0.154100
0.344000 -0.150530
0.348000 -0.146980
0.352000 -0.143430
0.356000 -0.139900
0.360000 -0.136370
0.364000 -0.132870
0.368000 -0.129370
0.372000 -0.125890
0.376000 -0.122420
0.380000 -0.118960
0.384000 -0.115520
0.388000 -0.112080
0.392000 -0.108660
0.396000 -0.105250
0.400000 -0.101850
0.404000 -0.098464
0.408000 -0.095087
0.412000 -0.091721
0.416000 -0.088366
0.420000 -0.085021
0.424000 -0.081687
0.428000 -0.078362
0.432000 -0.075048
0.436000 -0.071742
0.440000 -0.068446
0.444000 -0.065157
0.448000 -0.061880
0.452000 -0.058608
0.456000 -0.055347
0.460000 -0.052090
0.464000 -0.048844
0.468000 -0.045601
0.472000 -0.042367
0.476000 -0.039136
0.480000 -0.035914
0.484000 -0.032694
0.488000 -0.029482
0.492000 -0.026270
0.496000 -0.023065
0.500000 -0.019860
0.504000 -0.016659
0.508000 -0.013459
0.512000 -0.010262
0.516000 -0.007064
0.520000 -0.003867
0.524000 -0.000670
0.528000 0.002529
0.532000 0.005730
0.536000 0.008933
0.540000 0.012139
0.544000 0.015349
0.548000 0.018562
0.552000 0.021782
0.556000 0.025005
0.560000 0.028238
0.564000 0.031475
0.568000 0.034722
0.572000 0.037977
0.576000 0.041241
0.580000 0.044514
0.584000 0.047798
0.588000 0.051095
0.592000 0.054402
0.596000 0.057724
0.600000 0.061057
0.604000 0.064407
0.608000 0.067768
0.612000 0.071150
0.616000 0.074542
0.620000 0.077958
0.624000 0.081384
0.628000 0.084837
0.632000 0.088300
0.636000 0.091793
0.640000 0.095294
0.644000 0.098830
0.648000 0.102370
0.652000 0.105950
0.656000 0.109540
0.660000 0.113170
0.664000 0.116800
0.668000 0.120480
0.672000 0.124170
0.676000 0.127900
0.680000 0.131630
0.684000 0.135420
0.688000 0.139210
0.692000 0.143050
0.696000 0.146900
0.700000 0.150790
0.704000 0.154700
0.708000 0.158660
0.712000 0.162630
0.716000 0.166650
0.720000 0.170680
0.724000 0.174760
0.728000 0.178870
0.732000 0.183010
0.736000 0.187180
0.740000 0.191390
0.744000 0.195630
0.748000 0.199910
0.752000 0.204230
0.756000 0.208580
0.760000 0.212970
0.764000 0.217400
0.768000 0.221860
0.772000 0.226360
0.776000 0.230910
0.780000 0.235490
0.784000 0.240120
0.788000 0.244780
0.792000 0.249500
0.796000 0.254240
0.800000 0.259050
0.804000 0.263880
0.808000 0.268770
0.812000 0.273690
0.816000 0.278680
0.820000 0.283690
0.824000 0.288780
0.828000 0.293880
0.832000 0.299070
0.836000 0.304270
0.840000 0.309560
0.844000 0.314860
0.848000 0.320260
0.852000 0.325670
0.856000 0.331160
0.860000 0.336680
0.864000 0.342280
0.868000 0.347900
0.872000 0.353610
0.876000 0.359350
0.880000 0.365170
0.884000 0.371020
0.888000 0.376950
0.892000 0.382930
0.896000 0.388980
0.900000 0.395090
0.904000 0.401280
0.908000 0.407540
0.912000 0.413900
0.916000 0.420330
0.920000 0.426820
0.924000 0.433410
0.928000 0.440070
0.932000 0.446700
0.936000 0.453290
0.940000 0.459720
0.944000 0.465730
0.948000 0.471280
0.952000 0.476610
0.956000 0.479890
0.960000 0.482360
0.964000 0.482710
0.968000 0.482410
0.972000 0.476560
0.976000 0.472080
0.980000 0.478280
0.984000 0.486230
0.988000 0.558940
0.992000 0.638350
0.996000 0.823560
1.000000 1.014000


==> u400x.csv <==
0.000000 0.001961
0.004000 -0.080080
0.008000 -0.160610
0.012000 -0.210400
0.016000 -0.258930
0.020000 -0.295340
0.024000 -0.330880
0.028000 -0.361190
0.032000 -0.389710
0.036000 -0.411120
0.040000 -0.430090
0.044000 -0.441070
0.048000 -0.449410
0.052000 -0.450960
0.056000 -0.450570
0.060000 -0.446200
0.064000 -0.440890
0.068000 -0.434150
0.072000 -0.427380
0.076000 -0.420570
0.080000 -0.414190
0.084000 -0.408280
0.088000 -0.402820
0.092000 -0.397790
0.096000 -0.393100
0.100000 -0.388650
0.104000 -0.384380
0.108000 -0.380230
0.112000 -0.376150
0.116000 -0.372120
0.120000 -0.368130
0.124000 -0.364170
0.128000 -0.360220
0.132000 -0.356290
0.136000 -0.352380
0.140000 -0.348480
0.144000 -0.344610
0.148000 -0.340750
0.152000 -0.336920
0.156000 -0.333090
0.160000 -0.329290
0.164000 -0.325500
0.168000 -0.321730
0.172000 -0.317960
0.176000 -0.314220
0.180000 -0.310480
0.184000 -0.306760
0.188000 -0.303040
0.192000 -0.299340
0.196000 -0.295640
0.200000 -0.291950
0.204000 -0.288270
0.208000 -0.284590
0.212000 -0.280920
0.216000 -0.277260
0.220000 -0.273610
0.224000 -0.269950
0.228000 -0.266310
0.232000 -0.262670
0.236000 -0.259030
0.240000 -0.255400
0.244000 -0.251770
0.248000 -0.248150
0.252000 -0.244530
0.256000 -0.240920
0.260000 -0.237310
0.264000 -0.233700
0.268000 -0.230100
0.272000 -0.226500
0.276000 -0.222910
0.280000 -0.219320
0.284000 -0.215730
0.288000 -0.212150
0.292000 -0.208570
0.296000 -0.204990
0.300000 -0.201420
0.304000 -0.197850
0.308000 -0.194290
0.312000 -0.190720
0.316000 -0.187170
0.320000 -0.183610
0.324000 -0.180060
0.328000 -0.176510
0.332000 -0.172970
0.336000 -0.169420
0.340000 -0.165890
0.344000 -0.162350
0.348000 -0.158820
0.352000 -0.155290
0.356000 -0.151760
0.360000 -0.148240
0.364000 -0.144720
0.368000 -0.141200
0.372000 -0.137680
0.376000 -0.134170
0.380000 -0.130660
0.384000 -0.127150
0.388000 -0.123640
0.392000 -0.120130
0.396000 -0.116630
0.400000 -0.113130
0.404000 -0.109630
0.408000 -0.106130
0.412000 -0.102630
0.416000 -0.099134
0.420000 -0.095638
0.424000 -0.092143
0.428000 -0.088648
0.432000 -0.085153
0.436000 -0.081658
0.440000 -0.078162
0.444000 -0.074667
0.448000 -0.071170
0.452000 -0.067674
0.456000 -0.064176
0.460000 -0.060677
0.464000 -0.057176
0.468000 -0.053674
0.472000 -0.050168
0.476000 -0.046662
0.480000 -0.043152
0.484000 -0.039641
0.488000 -0.036125
0.492000 -0.032608
0.496000 -0.029084
0.500000 -0.025560
0.504000 -0.022028
0.508000 -0.018495
0.512000 -0.014954
0.516000 -0.011412
0.520000 -0.007860
0.524000 -0.004307
0.528000 -0.000744
0.532000 0.002822
0.536000 0.006398
0.540000 0.009977
0.544000 0.013567
0.548000 0.017160
0.552000 0.020765
0.556000 0.024375
0.560000 0.027996
0.564000 0.031624
0.568000 0.035262
0.572000 0.038909
0.576000 0.042566
0.580000 0.046232
0.584000 0.049909
0.588000 0.053597
0.592000 0.057296
0.596000 0.061007
0.600000 0.064728
0.604000 0.068464
0.608000 0.072208
0.612000 0.075969
0.616000 0.079738
0.620000 0.083526
0.624000 0.087322
0.628000 0.091139
0.632000 0.094962
0.636000 0.098808
0.640000 0.102660
0.644000 0.106540
0.648000 0.110420
0.652000 0.114330
0.656000 0.118240
0.660000 0.122180
0.664000 0.126130
0.668000 0.130110
0.672000 0.134090
0.676000 0.138100
0.680000 0.142120
0.684000 0.146170
0.688000 0.150220
0.692000 0.154310
0.696000 0.158410
0.700000 0.162540
0.704000 0.166680
0.708000 0.170850
0.712000 0.175030
0.716000 0.179240
0.720000 0.183470
0.724000 0.187740
0.728000 0.192020
0.732000 0.196330
0.736000 0.200660
0.740000 0.205020
0.744000 0.209410
0.748000 0.213820
0.752000 0.218270
0.756000 0.222740
0.760000 0.227240
0.764000 0.231770
0.768000 0.236340
0.772000 0.240930
0.776000 0.245560
0.780000 0.250210
0.784000 0.254910
0.788000 0.259620
0.792000 0.264380
0.796000 0.269160
0.800000 0.273990
0.804000 0.278840
0.808000 0.283740
0.812000 0.288640
0.816000 0.293610
0.820000 0.298580
0.824000 0.303620
0.828000 0.308650
0.832000 0.313750
0.836000 0.318840
0.840000 0.323990
0.844000 0.329140
0.848000 0.334330
0.852000 0.339530
0.856000 0.344740
0.860000 0.349960
0.864000 0.355190
0.868000 0.360420
0.872000 0.365660
0.876000 0.370910
0.880000 0.376180
0.884000 0.381480
0.888000 0.386830
0.892000 0.392240
0.896000 0.397740
0.900000 0.403340
0.904000 0.409090
0.908000 0.414960
0.912000 0.421020
0.916000 0.427190
0.920000 0.433480
0.924000 0.439840
0.928000 0.446240
0.932000 0.452400
0.936000 0.458390
0.940000 0.463840
0.944000 0.468740
0.948000 0.472600
0.952000 0.475950
0.956000 0.477030
0.960000 0.477230
0.964000 0.475830
0.968000 0.473940
0.972000 0.468840
0.976000 0.465100
0.980000 0.478280
0.984000 0.494220
0.988000 0.573100
0.992000 0.658500
0.996000 0.832400
1.000000 1.010700


==> v160x.csv <==
0.000000 0.000574
0.004000 0.083648
0.008000 0.165800
0.012000 0.229180
0.016000 0.290250
0.020000 0.329070
0.024000 0.365460
0.028000 0.387070
0.032000 0.407170
0.036000 0.421340
0.040000 0.434130
0.044000 0.442420
0.048000 0.449240
0.052000 0.452290
0.056000 0.453940
0.060000 0.452740
0.064000 0.450480
0.068000 0.446460
0.072000 0.441830
0.076000 0.436350
0.080000 0.430670
0.084000 0.424760
0.088000 0.418920
0.092000 0.413170
0.096000 0.407640
0.100000 0.402270
0.104000 0.397140
0.108000 0.392160
0.112000 0.387370
0.116000 0.382680
0.120000 0.378100
0.124000 0.373570
0.128000 0.369100
0.132000 0.364650
0.136000 0.360220
0.140000 0.355800
0.144000 0.351390
0.148000 0.346980
0.152000 0.342580
0.156000 0.338180
0.160000 0.333780
0.164000 0.329390
0.168000 0.325020
0.172000 0.320650
0.176000 0.316290
0.180000 0.311940
0.184000 0.307600
0.188000 0.303260
0.192000 0.298940
0.196000 0.294620
0.200000 0.290310
0.204000 0.286010
0.208000 0.281710
0.212000 0.277410
0.216000 0.273120
0.220000 0.268830
0.224000 0.264540
0.228000 0.260250
0.232000 0.255970
0.236000 0.251690
0.240000 0.247410
0.244000 0.243120
0.248000 0.238840
0.252000 0.234560
0.256000 0.230280
0.260000 0.226000
0.264000 0.221720
0.268000 0.217440
0.272000 0.213160
0.276000 0.208880
0.280000 0.204590
0.284000 0.200310
0.288000 0.196030
0.292000 0.191750
0.296000 0.187470
0.300000 0.183180
0.304000 0.178900
0.308000 0.174620
0.312000 0.170340
0.316000 0.166060
0.320000 0.161780
0.324000 0.157510
0.328000 0.153240
0.332000 0.148970
0.336000 0.144710
0.340000 0.140460
0.344000 0.136210
0.348000 0.131980
0.352000 0.127750
0.356000 0.123550
0.360000 0.119350
0.364000 0.115180
0.368000 0.111020
0.372000 0.106900
0.376000 0.102790
0.380000 0.098714
0.384000 0.094661
0.388000 0.090652
0.392000 0.086667
0.396000 0.082726
0.400000 0.078814
0.404000 0.074947
0.408000 0.071115
0.412000 0.067326
0.416000 0.063575
0.420000 0.059867
0.424000 0.056200
0.428000 0.052572
0.432000 0.048988
0.436000 0.045438
0.440000 0.041935
0.444000 0.038461
0.448000 0.035037
0.452000 0.031637
0.456000 0.028286
0.460000 0.024956
0.464000 0.021675
0.468000 0.018410
0.472000 0.015194
0.476000 0.011990
0.480000 0.008835
0.484000 0.005689
0.488000 0.002589
0.492000 -0.000505
0.496000 -0.003555
0.500000 -0.006602
0.504000 -0.009607
0.508000 -0.012610
0.512000 -0.015577
0.516000 -0.018541
0.520000 -0.021476
0.524000 -0.024407
0.528000 -0.027315
0.532000 -0.030219
0.536000 -0.033107
0.540000 -0.035990
0.544000 -0.038862
0.548000 -0.041731
0.552000 -0.044593
0.556000 -0.047455
0.560000 -0.050315
0.564000 -0.053176
0.568000 -0.056040
0.572000 -0.058907
0.576000 -0.061779
0.580000 -0.064660
0.584000 -0.067549
0.588000 -0.070449
0.592000 -0.073361
0.596000 -0.076289
0.600000 -0.079229
0.604000 -0.082191
0.608000 -0.085167
0.612000 -0.088169
0.616000 -0.091186
0.620000 -0.094235
0.624000 -0.097299
0.628000 -0.100400
0.632000 -0.103520
0.636000 -0.106680
0.640000 -0.109860
0.644000 -0.113080
0.648000 -0.116320
0.652000 -0.119620
0.656000 -0.122920
0.660000 -0.126290
0.664000 -0.129670
0.668000 -0.133110
0.672000 -0.136560
0.676000 -0.140090
0.680000 -0.143620
0.684000 -0.147220
0.688000 -0.150840
0.692000 -0.154520
0.696000 -0.158220
0.700000 -0.161980
0.704000 -0.165750
0.708000 -0.169590
0.712000 -0.173450
0.716000 -0.177370
0.720000 -0.181300
0.724000 -0.185290
0.728000 -0.189310
0.732000 -0.193370
0.736000 -0.197460
0.740000 -0.201590
0.744000 -0.205760
0.748000 -0.209960
0.752000 -0.214200
0.756000 -0.218480
0.760000 -0.222790
0.764000 -0.227140
0.768000 -0.231530
0.772000 -0.235960
0.776000 -0.240430
0.780000 -0.244940
0.784000 -0.249500
0.788000 -0.254090
0.792000 -0.258740
0.796000 -0.263420
0.800000 -0.268170
0.804000 -0.272940
0.808000 -0.277790
0.812000 -0.282660
0.816000 -0.287610
0.820000 -0.292580
0.824000 -0.297630
0.828000 -0.302690
0.832000 -0.307850
0.836000 -0.313010
0.840000 -0.318250
0.844000 -0.323510
0.848000 -0.328840
0.852000 -0.334180
0.856000 -0.339590
0.860000 -0.345020
0.864000 -0.350500
0.868000 -0.355990
0.872000 -0.361540
0.876000 -0.367100
0.880000 -0.372690
0.884000 -0.378290
0.888000 -0.383910
0.892000 -0.389530
0.896000 -0.395130
0.900000 -0.400700
0.904000 -0.406210
0.908000 -0.411640
0.912000 -0.416950
0.916000 -0.422080
0.920000 -0.427030
0.924000 -0.431850
0.928000 -0.436570
0.932000 -0.441600
0.936000 -0.446860
0.940000 -0.453920
0.944000 -0.462140
0.948000 -0.475640
0.952000 -0.491720
0.956000 -0.512300
0.960000 -0.534650
0.964000 -0.550380
0.968000 -0.564090
0.972000 -0.543540
0.976000 -0.515790
0.980000 -0.441240
0.984000 -0.359050
0.988000 -0.254340
0.992000 -0.147300
0.996000 -0.075034
1.000000 -0.004478


==> v200x.csv <==
0.000000 -0.001736
0.004000 0.095704
0.008000 0.191530
0.012000 0.254620
0.016000 0.314920
0.020000 0.348160
0.024000 0.379430
0.028000 0.398610
0.032000 0.416140
0.036000 0.429180
0.040000 0.440770
0.044000 0.447640
0.048000 0.453060
0.052000 0.454760
0.056000 0.455150
0.060000 0.452870
0.064000 0.449730
0.068000 0.445120
0.072000 0.440080
0.076000 0.434430
0.080000 0.428710
0.084000 0.422900
0.088000 0.417200
0.092000 0.411610
0.096000 0.406200
0.100000 0.400920
0.104000 0.395790
0.108000 0.390770
0.112000 0.385860
0.116000 0.381020
0.120000 0.376250
0.124000 0.371520
0.128000 0.366840
0.132000 0.362180
0.136000 0.357570
0.140000 0.352970
0.144000 0.348410
0.148000 0.343860
0.152000 0.339340
0.156000 0.334830
0.160000 0.330350
0.164000 0.325880
0.168000 0.321440
0.172000 0.317000
0.176000 0.312600
0.180000 0.308190
0.184000 0.303820
0.188000 0.299440
0.192000 0.295090
0.196000 0.290740
0.200000 0.286410
0.204000 0.282090
0.208000 0.277790
0.212000 0.273490
0.216000 0.269200
0.220000 0.264920
0.224000 0.260660
0.228000 0.256410
0.232000 0.252170
0.236000 0.247940
0.240000 0.243720
0.244000 0.239510
0.248000 0.235320
0.252000 0.231140
0.256000 0.226960
0.260000 0.222810
0.264000 0.218660
0.268000 0.214530
0.272000 0.210410
0.276000 0.206310
0.280000 0.202220
0.284000 0.198150
0.288000 0.194080
0.292000 0.190040
0.296000 0.186010
0.300000 0.182000
0.304000 0.178000
0.308000 0.174030
0.312000 0.170060
0.316000 0.166120
0.320000 0.162190
0.324000 0.158290
0.328000 0.154390
0.332000 0.150530
0.336000 0.146670
0.340000 0.142850
0.344000 0.139030
0.348000 0.135250
0.352000 0.131470
0.356000 0.127730
0.360000 0.123990
0.364000 0.120290
0.368000 0.116590
0.372000 0.112930
0.376000 0.109280
0.380000 0.105660
0.384000 0.102050
0.388000 0.098467
0.392000 0.094900
0.396000 0.091358
0.400000 0.087831
0.404000 0.084328
0.408000 0.080840
0.412000 0.077374
0.416000 0.073925
0.420000 0.070494
0.424000 0.067081
0.428000 0.063684
0.432000 0.060305
0.436000 0.056939
0.440000 0.053591
0.444000 0.050254
0.448000 0.046935
0.452000 0.043625
0.456000 0.040332
0.460000 0.037046
0.464000 0.033775
0.468000 0.030510
0.472000 0.027258
0.476000 0.024010
0.480000 0.020775
0.484000 0.017542
0.488000 0.014319
0.492000 0.011097
0.496000 0.007882
0.500000 0.004667
0.504000 0.001456
0.508000 -0.001754
0.512000 -0.004964
0.516000 -0.008175
0.520000 -0.011388
0.524000 -0.014602
0.528000 -0.017823
0.532000 -0.021045
0.536000 -0.024277
0.540000 -0.027511
0.544000 -0.030757
0.548000 -0.034007
0.552000 -0.037271
0.556000 -0.040541
0.560000 -0.043827
0.564000 -0.047121
0.568000 -0.050432
0.572000 -0.053755
0.576000 -0.057093
0.580000 -0.060447
0.584000 -0.063818
0.588000 -0.067207
0.592000 -0.070614
0.596000 -0.074042
0.600000 -0.077486
0.604000 -0.080955
0.608000 -0.084441
0.612000 -0.087955
0.616000 -0.091484
0.620000 -0.095046
0.624000 -0.098621
0.628000 -0.102230
0.632000 -0.105860
0.636000 -0.109520
0.640000 -0.113190
0.644000 -0.116910
0.648000 -0.120640
0.652000 -0.124410
0.656000 -0.128190
0.660000 -0.132020
0.664000 -0.135850
0.668000 -0.139740
0.672000 -0.143630
0.676000 -0.147570
0.680000 -0.151510
0.684000 -0.155510
0.688000 -0.159510
0.692000 -0.163570
0.696000 -0.167630
0.700000 -0.171730
0.704000 -0.175850
0.708000 -0.180010
0.712000 -0.184180
0.716000 -0.188390
0.720000 -0.192610
0.724000 -0.196880
0.728000 -0.201160
0.732000 -0.205470
0.736000 -0.209800
0.740000 -0.214150
0.744000 -0.218530
0.748000 -0.222940
0.752000 -0.227370
0.756000 -0.231820
0.760000 -0.236290
0.764000 -0.240790
0.768000 -0.245300
0.772000 -0.249840
0.776000 -0.254400
0.780000 -0.258970
0.784000 -0.263570
0.788000 -0.268180
0.792000 -0.272820
0.796000 -0.277470
0.800000 -0.282140
0.804000 -0.286820
0.808000 -0.291520
0.812000 -0.296230
0.816000 -0.300960
0.820000 -0.305690
0.824000 -0.310440
0.828000 -0.315200
0.832000 -0.319970
0.836000 -0.324750
0.840000 -0.329530
0.844000 -0.334320
0.848000 -0.339120
0.852000 -0.343930
0.856000 -0.348750
0.860000 -0.353570
0.864000 -0.358410
0.868000 -0.363250
0.872000 -0.368110
0.876000 -0.372980
0.880000 -0.377860
0.884000 -0.382730
0.888000 -0.387570
0.892000 -0.392370
0.896000 -0.397060
0.900000 -0.401620
0.904000 -0.405960
0.908000 -0.410040
0.912000 -0.413760
0.916000 -0.417060
0.920000 -0.419920
0.924000 -0.422550
0.928000 -0.424980
0.932000 -0.428130
0.936000 -0.431800
0.940000 -0.438740
0.944000 -0.447670
0.948000 -0.463680
0.952000 -0.483160
0.956000 -0.507730
0.960000 -0.534300
0.964000 -0.552620
0.968000 -0.568410
0.972000 -0.548290
0.976000 -0.520400
0.980000 -0.445180
0.984000 -0.362220
0.988000 -0.256720
0.992000 -0.148880
0.996000 -0.075735
1.000000 -0.004304


==> v400x.csv <==
0.000000 -0.005706
0.004000 0.098835
0.008000 0.200900
0.012000 0.252580
0.016000 0.301650
0.020000 0.325610
0.024000 0.348780
0.028000 0.367180
0.032000 0.384090
0.036000 0.398870
0.040000 0.412590
0.044000 0.422870
0.048000 0.431780
0.052000 0.437230
0.056000 0.441220
0.060000 0.442220
0.064000 0.442050
0.068000 0.439870
0.072000 0.436900
0.076000 0.432830
0.080000 0.428400
0.084000 0.423540
0.088000 0.418630
0.092000 0.413670
0.096000 0.408820
0.100000 0.404060
0.104000 0.399450
0.108000 0.394930
0.112000 0.390540
0.116000 0.386210
0.120000 0.381950
0.124000 0.377720
0.128000 0.373520
0.132000 0.369330
0.136000 0.365150
0.140000 0.360970
0.144000 0.356780
0.148000 0.352600
0.152000 0.348430
0.156000 0.344250
0.160000 0.340090
0.164000 0.335930
0.168000 0.331780
0.172000 0.327630
0.176000 0.323490
0.180000 0.319360
0.184000 0.315250
0.188000 0.311130
0.192000 0.307030
0.196000 0.302930
0.200000 0.298840
0.204000 0.294760
0.208000 0.290690
0.212000 0.286620
0.216000 0.282560
0.220000 0.278500
0.224000 0.274450
0.228000 0.270410
0.232000 0.266370
0.236000 0.262340
0.240000 0.258320
0.244000 0.254300
0.248000 0.250280
0.252000 0.246270
0.256000 0.242270
0.260000 0.238270
0.264000 0.234270
0.268000 0.230280
0.272000 0.226300
0.276000 0.222320
0.280000 0.218350
0.284000 0.214380
0.288000 0.210410
0.292000 0.206460
0.296000 0.202500
0.300000 0.198550
0.304000 0.194610
0.308000 0.190670
0.312000 0.186740
0.316000 0.182810
0.320000 0.178890
0.324000 0.174970
0.328000 0.171060
0.332000 0.167150
0.336000 0.163250
0.340000 0.159360
0.344000 0.155460
0.348000 0.151580
0.352000 0.147700
0.356000 0.143830
0.360000 0.139960
0.364000 0.136100
0.368000 0.132240
0.372000 0.128390
0.376000 0.124550
0.380000 0.120710
0.384000 0.116870
0.388000 0.113050
0.392000 0.109230
0.396000 0.105410
0.400000 0.101600
0.404000 0.097793
0.408000 0.093993
0.412000 0.090199
0.416000 0.086410
0.420000 0.082626
0.424000 0.078848
0.428000 0.075075
0.432000 0.071307
0.436000 0.067542
0.440000 0.063784
0.444000 0.060029
0.448000 0.056281
0.452000 0.052535
0.456000 0.048796
0.460000 0.045058
0.464000 0.041326
0.468000 0.037596
0.472000 0.033872
0.476000 0.030148
0.480000 0.026431
0.484000 0.022714
0.488000 0.019002
0.492000 0.015291
0.496000 0.011583
0.500000 0.007876
0.504000 0.004172
0.508000 0.000468
0.512000 -0.003233
0.516000 -0.006933
0.520000 -0.010633
0.524000 -0.014332
0.528000 -0.018032
0.532000 -0.021731
0.536000 -0.025432
0.540000 -0.029132
0.544000 -0.032834
0.548000 -0.036537
0.552000 -0.040243
0.556000 -0.043950
0.560000 -0.047661
0.564000 -0.051374
0.568000 -0.055091
0.572000 -0.058810
0.576000 -0.062534
0.580000 -0.066263
0.584000 -0.069996
0.588000 -0.073735
0.592000 -0.077479
0.596000 -0.081230
0.600000 -0.084987
0.604000 -0.088751
0.608000 -0.092521
0.612000 -0.096301
0.616000 -0.100090
0.620000 -0.103880
0.624000 -0.107690
0.628000 -0.111500
0.632000 -0.115320
0.636000 -0.119160
0.640000 -0.123000
0.644000 -0.126850
0.648000 -0.130710
0.652000 -0.134590
0.656000 -0.138480
0.660000 -0.142380
0.664000 -0.146290
0.668000 -0.150220
0.672000 -0.154150
0.676000 -0.158100
0.680000 -0.162060
0.684000 -0.166040
0.688000 -0.170020
0.692000 -0.174030
0.696000 -0.178040
0.700000 -0.182080
0.704000 -0.186120
0.708000 -0.190180
0.712000 -0.194250
0.716000 -0.198340
0.720000 -0.202440
0.724000 -0.206560
0.728000 -0.210690
0.732000 -0.214830
0.736000 -0.218990
0.740000 -0.223170
0.744000 -0.227360
0.748000 -0.231570
0.752000 -0.235800
0.756000 -0.240040
0.760000 -0.244300
0.764000 -0.248570
0.768000 -0.252870
0.772000 -0.257180
0.776000 -0.261510
0.780000 -0.265850
0.784000 -0.270230
0.788000 -0.274610
0.792000 -0.279020
0.796000 -0.283440
0.800000 -0.287890
0.804000 -0.292360
0.808000 -0.296860
0.812000 -0.301370
0.816000 -0.305910
0.820000 -0.310470
0.824000 -0.315070
0.828000 -0.319670
0.832000 -0.324320
0.836000 -0.328970
0.840000 -0.333680
0.844000 -0.338400
0.848000 -0.343170
0.852000 -0.347950
0.856000 -0.352790
0.860000 -0.357640
0.864000 -0.362560
0.868000 -0.367500
0.872000 -0.372500
0.876000 -0.377520
0.880000 -0.382610
0.884000 -0.387720
0.888000 -0.392870
0.892000 -0.398030
0.896000 -0.403210
0.900000 -0.408350
0.904000 -0.413460
0.908000 -0.418500
0.912000 -0.423430
0.916000 -0.428230
0.920000 -0.432890
0.924000 -0.437580
0.928000 -0.442290
0.932000 -0.447690
0.936000 -0.453570
0.940000 -0.461750
0.944000 -0.471400
0.948000 -0.486480
0.952000 -0.504220
0.956000 -0.526120
0.960000 -0.549660
0.964000 -0.565790
0.968000 -0.579650
0.972000 -0.557700
0.976000 -0.528250
0.980000 -0.450680
0.984000 -0.365230
0.988000 -0.257670
0.992000 -0.147820
0.996000 -0.075372
1.000000 -0.004771

